Binary compact object coalescence rates: The role of elliptical galaxies

We estimate binary compact object merger detection rates for LIGO, including the binaries formed in ellipticals long ago. Specifically, we convolve hundreds of model realizations of elliptical- and spiral-galaxy population syntheses with a model for elliptical- and spiral-galaxy star formation history as a function of redshift. Our results favor local merger rate densities of 4\times 10^{-3} {Mpc}^{-3}{Myr}^{-1} for binary black holes (BH), 3\times 10^{-2} {Mpc}^{-3}{Myr}^{-1} for binary neutron stars (NS), and 10^{-2} {Mpc}^{-3}{Myr}^{-1} for BH-NS binaries. Mergers in elliptical galaxies are a significant fraction of our total estimate for BH-BH and BH-NS detection rates; NS-NS detection rates are dominated by the contribution from spiral galaxies. Using only models that reproduce current observations of Galactic NS-NS binaries, we find slightly higher rates for NS-NS and largely similar ranges for BH-NS and BH-BH binaries. Assuming a detection signal-to-noise ratio threshold of 8 for a single detector (as part of a network), corresponding to radii \Cv of the effective volume inside of which a single LIGO detector could observe the inspiral of two 1.4 M_\sun neutron stars of 14 Mpc and 197 Mpc, for initial and advanced LIGO, we find event rates of any merger type of 2.9* 10^{-2} -- 0.46 and 25-400 per year (at 90% confidence level), respectively. We also find that the probability P_{detect} of detecting one or more mergers with this single detector can be approximated by (i) P_{detect}\simeq 0.4+0.5\log (T/0.01{yr}), assuming \Cv=197 {Mpc} and it operates for T years, for T between 2 days and 0.1 {yr}); or by (ii) P_{detect}\simeq 0.5 + 1.5 \log \Cv/32{Mpc}, for one year of operation and for $\Cv$ between 20 and 70 Mpc. [ABRIDGED]

==> tab1.txt <==
# Table of simulations used in this work.  
# Columns are
#   Type   : E or S
#   Z      : metallicity
#   p      : IMF slope
#   r      : Mass ratio distribution exponent  (p(q) ~ q^(-r) at large q)
#   w      : Wind strength
#   v1     : Maxwellian velocity dispersion 1 (km/s) for two-component velocity distribution
#   v2     : 
#   wt     : Relative proportions of two maxwellian distributions.  
#   alpha  : alpha*lambda, the common envelope efficiency
#   beta   : Specific angular momentum of matter lost (Podsiadlowski et al 1992)
#   fa     : Nonconservative mass transfer fraction accreted; see Belczynski et al 2002 Eq. 9 
#   N       : Number of binaries simulated
#   N(bh-bh): Number of BH-BH binaries formed 
#   N(bh-ns): Number of BH-NS binaries formed 
#   N(ns-ns): Number of NS-NS binaries formed 
#  m(bh-bh): Number of BH-BH binaries that merge within 13.7 Gyr
#  m(bh-ns): Number of BH-NS binaries that merge within 13.7 Gyr
#  m(ns-ns): Number of NS-NS binaries that merge within 13.7 Gyr
#  r(bh-bh): Rate density for BH-BH mergers, at present (/Myr/Mpc^3), due to this model, assuming the star formation history associated with type type (E or S)
#  r(bh-ns): Rate density for BH-NS mergers, at present (/Myr/Mpc^3).   Provided only for the 257 models where BH-NS rates 
#            are drawn from an unbiased distribution, per the discussion near Fig 9 and in PSgrbs
#  r(ns-ns): Rate density for BH-NS mergers, at present (/Myr/Mpc^3)    Provided only for the 254 models where NS-NS rates 
#            are drawn from an unbiased distribution, per the discussion near Fig 9 and in PSgrbs
#  r*(bh-bh):  Rate density for BH-BH mergers, at present (/Myr/Mpc^3), due to this model, 
#            assuming all star formation  occurs according to this model
#  r*(bh-ns):  Rate density for BH-BH mergers, at present (/Myr/Mpc^3), due to this model, 
#            assuming all star formation  occurs according to this model
#  r*(ns-ns):  Rate density for BH-BH mergers, at present (/Myr/Mpc^3), due to this model, 
#            assuming all star formation  occurs according to this model
#  R(bh-bh): Expected single-interferometer initial LIGO detection rate for  BH-BH mergers (/yr). 
#  R(bh-ns): Expected single-interferometer initial LIGO detection rate for  BH-NS mergers (/yr).Provided only for the 257 (spiral) or
#            170 (ellipical) models where BH-NS rates  are drawn from an unbiased distribution, per the discussion near Fig 9 and in PSgrbs           
#  R(ns-ns): Expected single-interferometer initial LIGO detection rate for  NS-NS mergers (/yr). Provided only for the 254 (spiral) or 
#            184 (elliptical) models where NS-NS rates  are drawn from an unbiased distribution, per the discussion near Fig 9 and in PSgrbs
#  Ppost   : Posterior probability factor.  Only provided for the 241 (out of 282) spiral galaxy models where BH-BH, BH-NS, and NS-NS merger 
#            rates are each drawn from an unbiased distribution, per the discussion near Fig 9 and in PSgrbs.
#
#  NOTES
#    - Entries filled by a dash are not provided or used in this work, per the discussion 
#      near Fig 9 and in PSgrbs.  These simulations have few merging binaries of one type or another.
#    - The volume-weighted chirp mass <mc^(15/6)>^(6/15) can be reconstructed from the ratio of present-day
#      merger and detection rates for a single initial LIGO interferometer
#    - As described in the text, the single-interferometer advanced LIGO detection rate incorporates the time-dependent
#      merger history and cosmological reach of the detector.  The ratio of initial to advanced detection rates is nearly
#      constant for BH-NS and NS-NS binaries; only for BH-BH binaries are corrections significant.
S	0.02	-2.7	2.34668638894431	0.187456839127758	190.955573220471	169.830824902238	0.0547876335288748	0.270386611281364	1	0.902809976953158	6201483	95642	1485	6104	261	454	3826	0.008479313892923737	0.02115949882486018	0.0655383474304032	0.0187245429930536	0.03548512829111647	0.08990165467785072	0.018596750033786406	0.005653771618077998	0.0020847578366190497	0.00006579584275471874
S	0.02	-2.7	1.84087972173873	0.131926628766234	434.311840601431	780.508277444557	0.187690814425977	0.854493541770321	1	0.435664417107738	7480000	90775	18	643	32	5	595	0.000704496119000087	0.00011146328013359006	0.010023703251016558	0.0010853799393286587	0.00014465881738979507	0.011486840670676696	0.002927882055828104	0.00004556383650133834	0.00025216714203492915	4.191142502141825e-10
S	0.02	-2.7	0.517392687715073	0.364654078063761	319.96333699292	239.175387240028	0.568572803178554	0.966601617566763	1	0.962705425449137	13220000	121425	870	1874	69	250	1180	0.0007156298033360464	0.0026169384212914094	0.009924951635485828	0.0010683676870118588	0.003996050172626709	0.01284690020109859	0.002975289428708381	0.0006581605111515503	0.00027671920076534183	4.2182316706403564e-10
S	0.02	-2.7	1.67653702414884	0.40205868584	450.892261808441	418.654003509449	0.958132627658316	0.147162736941137	1	0.133521989039984	7610000	71998	509	3729	298	324	3619	0.007049624315041031	0.008747861950527562	0.05018401631314747	0.015893813866215436	0.013016424286840446	0.053668467333189016	0.030546396201776235	0.003816097172934961	0.0016271028759664075	6.582928113559302e-6
S	0.02	-2.7	0.473160089320544	0.525550542000996	82.3882181686102	14.3397578563231	0.540233665441221	0.829110376716269	1	0.488393270826485	9970000	91362	17173	81382	27	727	29605	0.0003975286554381131	0.026147448050551993	0.3228000717113284	0.0006252712394405683	0.05423069463092327	0.5214374477952782	0.0007210610818840837	0.0024562123352811337	0.009891922284437063	0.02554897336942681
S	0.02	-2.7	0.610752768481063	0.0972533289457083	974.428728256193	944.403288966374	0.185902158631919	0.866722784570296	1	0.614705196190975	10790000	102739	18	144	23	8	135	0.0002806398328399825	-	0.0014151389428985876	0.0004135841036007958	-	0.0016270971873914735	0.0011992962061074693	-	0.000033257808991293053	-
S	0.02	-2.7	0.240312466730757	0.224428663017573	208.872354575512	539.079436242208	0.47779663160965	0.903559215822266	1	0.278310443463276	10770000	79692	356	3677	43	101	3185	0.0005677402670287587	0.0016908592226121968	0.029981267312843136	0.0009235708746511373	0.0026190807663993734	0.03477688218824845	0.0019280549140568489	0.0003271790923557838	0.0007905587807680849	2.4719139760047242e-8
S	0.02	-2.7	2.099156527286	0.753281693191365	255.343204935578	309.43230139032	0.373103399333374	0.297104394314285	1	0.953183890090621	9890000	101674	1073	2965	89	367	2489	0.001565648928352385	0.004971305579965655	0.030575518595286386	0.002782222790636621	0.007927972119099961	0.036837749626789554	0.0033767339828975475	0.0013706849798922325	0.000903886880100002	2.6833739969991956e-8
S	0.02	-2.7	2.37537821494942	0.828210891654049	69.7353935982292	193.526753968445	0.683247187172654	0.118985002380267	1	0.582448473360664	8160000	83211	5846	32347	222	1792	21741	0.006494612221576088	0.08411250966479074	0.2689133782051591	0.016849343576252368	0.13460734541247413	0.38127355067994606	0.01632585791117815	0.015814293016670835	0.008128523909163122	0.019854971105911872
S	0.02	-2.7	2.80030420974029	0.657340162272714	491.671057729327	414.747752115506	0.384219147616349	0.217885476341703	1	0.865814150302377	9170000	105669	540	1178	72	243	1091	0.0013570639988507893	0.002583498110923477	0.01471520860679073	0.0023958692502908034	0.0037928489715256084	0.016399359345437608	0.004038527801632525	0.0008063995077482686	0.0004419125622570609	5.910470908793106e-10
S	0.02	-2.7	2.44719183719587	0.786886776319687	458.771811322414	322.726263923744	0.329600553923356	0.167403653117955	1	0.724022105093802	8810000	85702	756	5972	112	325	5655	0.0023189007673397894	0.009558045103574988	0.0745927619173777	0.004067771999793786	0.013626154099950324	0.08581276605904468	0.006561593645636382	0.0027096089967497488	0.0019884696847449765	0.00017211036473174112
S	0.02	-2.7	2.19216260466257	0.335722964812998	490.116817145811	437.482854789568	0.853824539138188	0.346211060229077	1	0.67887922558068	8340000	105612	265	3869	86	103	3579	0.0017925972420183831	0.0025517041819265117	0.05417431862377702	0.0030815537498141902	0.0038596069304076665	0.06356747082228102	0.0036507529952814243	0.0006560246304705268	0.0013653535286431346	0.000013118594044951175
S	0.02	-2.7	2.1895555859081	0.201091059890768	713.402826674844	722.407357422657	0.346179828497768	0.574746381015668	1	0.953544172647888	9330000	130705	76	209	83	33	191	0.0014132552783178566	0.00037144506652624494	0.0025635008813784717	0.0021486195373469695	0.0005316158659285473	0.0030774774160684313	0.004436606948998401	0.00012669732242589381	0.00006982056111353052	0.
S	0.02	-2.7	1.6523419677506	0.286041217216717	421.235320664813	9.94872380003997	0.714778998741807	0.164114885791317	1	0.577493667746744	4135454	53107	4710	9107	238	1466	6409	0.01111909356655795	0.08161639658682934	0.11251792124566605	0.023718867198305783	0.10961716676065486	0.15375062464309247	0.02860246183681192	0.008920216214491782	0.0037918938232947026	0.0019604317354083942
S	0.02	-2.7	0.0116972703116573	0.33320556189177	710.976663517108	813.128105170637	0.0898925026408364	0.947357810145913	1	0.848730306963795	16380000	109577	47	42	18	19	40	0.00015098166406780878	0.00010604029703502958	0.000248389231624584	0.0002387545976366811	0.0001515426919066234	0.00028300945256565745	0.0008327378289077517	0.00003774615473096386	6.579457133958383e-6	0.
S	0.02	-2.7	0.94487048879887	0.357441416187879	133.764856619543	133.048763249906	0.622071624698279	0.25918719326182	1	0.613693937349687	9900000	102100	3678	32124	115	831	23395	0.0020764128000845365	0.0227481640753186	0.28293261960182037	0.003982147249306662	0.034629574297296295	0.3975269138219302	0.002841704630782896	0.0050158045503999465	0.0074364570162569876	0.022111529374461224
S	0.02	-2.7	0.421795166834642	0.130157465619174	667.70236645511	319.123863836541	0.260178178301416	0.170301137628794	1	0.265832729212967	7174133	62272	437	2952	244	223	2739	0.005516053556780831	0.005119379372337251	0.03528804383562624	0.011501581623924164	0.007835705484411586	0.039173648689892364	0.028910109235731785	0.002139930022329835	0.001133332043484169	1.6476639480559176e-7
S	0.02	-2.7	2.49285709936848	0.795836906567228	695.158855484358	89.7801221066352	0.575334660508858	0.850670424552984	1	0.137087143062352	6930000	57739	885	9646	17	206	6750	0.0004525526638199062	0.013964729758771497	0.11622287597253654	0.0007977456307852705	0.025304789293035316	0.14480968285533496	0.0013057864545987902	0.0013091016650240946	0.0031626786978436296	0.0021897692691727026
S	0.02	-2.7	0.231687073582577	0.0651988716505052	164.30374282303	486.181383215172	0.00471326662211879	0.0119285542507974	1	0.302578827857978	718836	6093	0	1	313	0	1	0.04673259399073591	-	-	0.052967816697986385	-	-	0.4661852965352963	-	-	-
S	0.02	-2.7	2.4063186960723	0.714627073575922	703.772086015824	355.674797254512	0.470970116916405	0.825405637972349	1	0.0228584517414774	6930000	60248	118	1506	43	31	1387	0.0011913593512501714	0.0009617737629968763	0.02496541080958484	0.0023102681787919663	0.001472395999039342	0.027576946272420886	0.004014941476890014	0.00021137145912197172	0.0006738992617313267	4.807516751265215e-9
S	0.02	-2.7	2.87676058502086	0.171240455561854	695.458799525205	260.22206853678	0.23790723432684	0.710486538625101	1	0.753840086037364	8170000	123760	497	3101	99	149	2132	0.002101707610949443	0.0036689410548893836	0.035002481418295206	0.0033810646101987193	0.005486350644496948	0.04715394686573355	0.004626882812771741	0.000903957855582818	0.0009586398208464074	1.284172518643552e-7
S	0.02	-2.7	0.741991983825727	0.783309596063713	10.6069048312136	175.814683080734	0.0785162186304404	0.692721242288624	1	0.572519460709167	10080000	73912	3389	26426	46	472	17651	0.0007986125802615974	0.013417788694757847	0.19738438104980993	0.0013787096615471368	0.02271847908720015	0.2780717416885816	0.0011350757073573053	0.0024411766766000388	0.005162988906017268	0.012908967507631153
S	0.02	-2.7	2.36955607979945	0.362119822415689	652.705642966943	495.171763845907	0.785948153491475	0.0311090572139925	1	0.599276240255499	959384	12105	116	5	311	99	4	0.05148141878240727	0.011650672044283699	-	0.0740206709393806	0.015815172369456742	-	0.3412125671273873	0.004146016773439615	-	-
S	0.02	-2.7	2.26475579326839	0.577209759347976	913.91645723224	275.971869143024	0.236257538470213	0.1933413775815	1	0.897952827010918	9740000	114815	1053	1710	155	417	1421	0.0029423051528123753	0.005311833772807053	0.0166158832964506	0.005844992503318919	0.008418516817090708	0.019023188022229378	0.00752767350671803	0.001706711059408592	0.0005205169951296391	6.00851686589699e-10
S	0.02	-2.7	2.90993004899582	0.540219390715134	982.375263350867	829.696878102414	0.587232911816116	0.343502522898287	1	0.12740689122932	6710000	66932	21	711	52	7	705	0.0014114921195263134	0.00019966887746461994	0.012834390230113903	0.0025662295552317084	0.0002984255668227856	0.013224110114197577	0.005489420020402652	0.00008916398369641646	0.0003740252831812168	4.618054401201922e-10
S	0.02	-2.7	0.763186167928779	0.369200400270113	928.846426163751	367.827962736317	0.382101154198168	0.681597006157286	1	0.370830053179695	9440000	77684	142	2107	27	42	1952	0.0004755863901380506	0.000721751618077182	0.022781445953746832	0.000825978707840187	0.0011597682136401876	0.025872924385873543	0.0016600781435965439	0.00020663353130007721	0.0005947477300035138	3.48057250108134e-9
S	0.02	-2.7	1.92389218081948	0.0102501017110619	783.902789339443	462.347596653348	0.870049331422976	0.880429342489517	1	0.580659185430612	7430000	90408	45	547	45	19	492	0.0009753554706342223	0.00024387679991266453	0.008528185983127625	0.0014851810328384684	0.0003402251146373342	0.009965818721991334	0.009408633034114567	0.00006893078551951636	0.00020189631519790615	3.788440664420685e-10
S	0.02	-2.7	1.23774547777083	0.56424121380665	146.126271095717	428.003160217987	0.0688936571260257	0.923480055784747	1	0.87819872838093	10670000	105130	358	897	39	92	644	0.0005997517987611127	0.0012333780604456895	0.007258281262420995	0.0009370854276310081	0.0019365804800185948	0.009013325329125486	0.0021782425387700134	0.00030806691877717946	0.0001989952427306659	2.8329374918405976e-10
S	0.02	-2.7	0.846688227688929	0.277124372225	712.314969735253	515.169861322153	0.172311713415965	0.557199174105076	1	0.691243575797635	10600000	105078	163	1790	43	54	1632	0.0006190353558974457	0.0007041639053037687	0.01780638261499097	0.001023449793266516	0.0010698271668948653	0.02072500273164627	0.0016258910670355388	0.00019815309793209411	0.0004248331200633081	6.585094691720665e-10
S	0.02	-2.7	1.89429697653475	0.862416789420575	647.414642303694	146.571918451958	0.696476007401216	0.117446834026733	1	0.339923120844098	8110000	56756	549	5676	232	264	5040	0.005528907184917539	0.01446269117649246	0.06197605563072275	0.011802785417282545	0.02258281020740506	0.0706769768923549	0.01603878469547158	0.004295816616009984	0.0020652776175174928	0.000042760990919105556
S	0.02	-2.7	1.39667406935743	0.737671195607458	580.565277513308	44.5102544838569	0.131670812744616	0.0287972474007141	1	0.283083999200265	605145	5519	475	326	293	276	206	0.07730415875997382	0.051369244850521724	0.0455957304802335	0.12211712107553477	0.06992987822961771	0.07820066079729135	0.22180091313878503	0.012273026319338782	0.0014594357778706913	3.21836655635273e-6
S	0.02	-2.7	0.634978896241194	0.0148023923424994	657.857911891746	388.627795766457	0.726707206103313	0.686560754356091	1	0.271862201384515	8070000	80948	50	1139	48	16	1090	0.000930404939611217	0.0002451514730104956	0.014198649471760586	0.0017874723285313898	0.00031342413658086795	0.0153745295519123	0.015561211400205907	0.000049466577469172887	0.0003828099344272453	6.511610362682732e-10
S	0.02	-2.7	0.526965905525145	0.450478694108948	612.769706734021	546.601292503585	0.385903144157041	0.187985144186623	1	0.489088353105295	11210000	83466	274	1840	125	149	1742	0.0018129395637959	0.0038738527067177287	0.013001919778111664	0.0033339394367515015	0.00585787433996769	0.014247360351108367	0.007365105301397554	0.0017587903778456674	0.0004078242808557669	5.099232704682157e-10
S	0.02	-2.7	0.734701015155451	0.622355845791201	808.409365935837	675.031388954256	0.440621989427896	0.141792738261298	1	0.386959024970672	10270000	70742	209	1139	201	133	1107	0.0031907683343460522	0.0038315344562338044	0.008625144109726833	0.0060183789394512004	0.0058370026941999146	0.009184176435464304	0.013248043494151339	0.0018289827660527892	0.00029426428869075286	3.6967502077793426e-10
S	0.02	-2.7	1.40918274052919	0.312751316431285	730.119037286393	148.935484465159	0.620839455594748	0.704155041599417	1	0.600445995383915	8770000	97678	517	6747	36	88	4917	0.0006859218371233553	0.0028190278685751276	0.07247747317585318	0.0011490556164101228	0.004787967462256764	0.0978210269764491	0.0016555106304846007	0.0006861921580741877	0.0017808007902047316	0.00014809126135678302
S	0.02	-2.7	1.64578819037573	0.352406990336032	2.19610183859942	852.231366419762	0.327914747532631	0.00260771864324383	1	0.0319627288294768	865882	9626	979	500	288	58	0	0.039823108277626786	0.005342928722304225	-	0.04082422436239978	0.005474857598984472	-	0.2740254324294264	0.0006736065310428786	-	-
S	0.02	-2.7	1.45989904468928	0.453427182157707	462.642902298775	345.630738851288	0.896935505505397	0.0644020822508615	1	0.0102044529532392	1454485	13663	256	155	291	220	143	0.03559180001875896	0.02128318747030143	0.004390258653664034	0.059700560166999816	0.02683477857379021	0.0051126282573195495	0.1735500699990465	0.009545505037883317	0.0001722361866456958	0.
S	0.02	-2.7	0.839815871771521	0.896827376220624	538.2566698514	987.435349196506	0.239241838876197	0.189696719388959	1	0.762704879200321	11990000	63223	188	509	85	95	503	0.0011413051002319944	0.0013011869040577633	0.004066168540335973	0.002096999382187248	0.0020083863577076283	0.0043612966440113275	0.0036359396750211548	0.0005093327530452196	0.00011067746861748904	0.
S	0.02	-2.7	2.50464800336565	0.256877782331753	907.179841099726	768.919904239301	0.262807565317118	0.131832491135608	1	0.123107665067685	5097932	58683	120	740	403	91	735	0.015975330434567708	0.0037531682919779807	0.015443949465927342	0.035856276143059106	0.005309607707732582	0.016122660530205814	0.09362813692743428	0.0017187884282408	0.0005108892098370001	6.377874313931271e-10
S	0.02	-2.7	2.44577840668745	0.632487410392724	764.672899100027	741.025068773002	0.199562632621976	0.986704125362333	1	0.518760210138957	7600000	77428	14	445	27	4	421	0.0005523124824207877	-	0.007238963445259063	0.0007518791086377655	-	0.008314907195586457	0.002148910069448175	-	0.00017282255662382767	-
S	0.02	-2.7	1.53130635337689	0.963319514273632	780.739370725492	62.3160589423897	0.71846426330579	0.0536961440007779	1	0.693011591157607	3766649	22617	634	569	300	268	291	0.014315485002628055	0.010695860454515127	0.006484986344858853	0.024637668833777507	0.015872962427954582	0.009000247026577429	0.04427534001296081	0.003045855436901208	0.0002149312130962145	2.466897950493656e-10
S	0.02	-2.7	0.783938786386898	0.85173892199877	568.14017422014	348.475086830366	0.895902058153311	0.37828411907844	1	0.88985834870288	12550000	76862	342	590	57	126	550	0.0006584692042454442	0.0012308513251899497	0.004653898922014541	0.001032782205312841	0.0019441942338921205	0.005107199092046703	0.0018156906949489489	0.0004202655849934897	0.0001298372249851931	7.542865728136963e-12
S	0.02	-2.7	1.31105914069835	0.404471253819519	247.696020979909	631.617524713096	0.934098742802959	0.76711241267267	1	0.0794341333861652	7670000	67925	1141	6398	57	338	5686	0.0011512017033601016	0.00735032877902871	0.08339827323166105	0.0019152496487646526	0.011564852218582597	0.09289621461783198	0.0042939946621789364	0.0017142657105577628	0.002284970095247881	0.00038712684683785413
S	0.02	-2.7	1.65694868326108	0.609247682584606	25.7443964963286	56.0782917882996	0.271464382653519	0.496214807794839	1	0.739492432186516	8560000	109690	8932	82904	27	731	45158	0.0005127368401173814	0.05095204827014512	0.6422279326863002	0.0008185421624174182	0.09326840200865372	1.022412066526264	0.0007471512954535107	0.006344916118851309	0.017533586285293907	0.034381692206678624
S	0.02	-2.7	0.319683565520364	0.479986261798341	725.187888040928	724.1511293923	0.0138896617967106	0.643682961845311	1	0.939494923753465	14530000	107941	137	120	44	45	105	0.0004127040683147322	0.00035378461844277437	0.0007382098398016789	0.0006342152739531666	0.0004990418867084446	0.0008642800859140111	0.001604351206578613	0.00012605389188521414	0.000020088212425159445	0.
S	0.02	-2.7	2.71661623911712	0.899988780296251	547.996260416632	280.679761248269	0.321602528562963	0.179351937404473	1	0.981578754874583	9580000	80122	871	1776	138	354	1579	0.0027239018391038844	0.00394373183686654	0.020101487826038825	0.005074581153375482	0.00615814307420411	0.02268317175192126	0.006658680064256467	0.0010625037083262041	0.0006341343907715116	7.385595466143782e-10
S	0.02	-2.7	2.60003546938822	0.138631159257482	579.734689168482	735.146243221482	0.773190384178761	0.61578292677984	1	0.482707074005241	6970000	93316	56	1318	43	23	1224	0.0010714322065924786	0.0005218155177516368	0.02295432374487277	0.0017059353759819114	0.0006524203312907682	0.026102953494901084	0.0028879421534413925	0.0000996248393779908	0.000587005925264216	3.296013174096562e-9
S	0.02	-2.7	2.21825841501888	0.59259144665732	500.346173617238	997.264603573758	0.937391917694114	0.229465292628017	1	0.901741645850528	9760000	110348	370	859	78	174	807	0.0014113715694987685	0.0018684405982589286	0.00986989599606731	0.002607947735776329	0.0028298394998180006	0.010734752411044973	0.003844949687374689	0.0006073555503739197	0.0002977915579251654	3.864430209828371e-10
S	0.02	-2.7	0.246948986247901	0.213791408057642	453.570493684232	834.170007125682	0.117268864414385	0.664409823504396	1	0.174279859361882	10400000	74010	80	444	30	19	428	0.0004887349054942392	0.0001607298657691881	0.0041037411176950405	0.00089063621991661	0.00024395864050044233	0.004284320429889001	0.0029969935055448216	0.00006471630011737868	0.00011111002362895831	0.
S	0.02	-2.7	0.864221917054152	0.828664642599175	553.355220653835	756.772816260838	0.0145318026556964	0.704190767752916	1	0.128239001228927	8850000	46569	32	453	12	3	444	0.00029749388873816923	0.00006620427909615883	0.00538105933983927	0.0005581722116108978	0.00010935872650174196	0.0055540830039862935	0.0010341949785337193	0.000022670721815401163	0.00014031960445656523	8.063744193811107e-11
S	0.02	-2.7	2.23124766990418	0.887994549361149	961.09610735764	25.6221044651177	0.239279509087524	0.948844336365251	1	0.639444344819474	7460000	81667	8966	77078	10	301	22652	0.0002802047464773932	0.017300484137056645	0.4826404084494961	0.00045221468884562354	0.03585892651360089	0.8500307288899407	0.0006297781313122536	0.0011425145062137591	0.013429288858889703	0.030992152348561886
S	0.02	-2.7	2.44175332433824	0.401324094750589	713.093115443833	790.435748804516	0.667811631586162	0.100065156313715	1	0.88990230467666	5700700	73759	134	50	371	87	45	0.01269637123802642	0.001469761923551506	0.0005704426790740881	0.02532301532373388	0.0020858080384056235	0.0006841505096953565	0.0673394334600588	0.0006419136286744357	0.000020760372511328263	0.
S	0.02	-2.7	0.978392781657419	0.192728075313976	150.248912434144	660.680823001076	0.776623346035947	0.995453817939332	1	0.151060811780262	7970000	80869	2083	9098	63	437	6870	0.0012859522149875399	0.010224434908497273	0.09336421276436555	0.0023519053748564944	0.017753485355195223	0.1129892914229849	0.00488287878664587	0.0018380030239361364	0.002552147651055414	0.0007825143612582436
S	0.02	-2.7	0.441946979071218	0.563061401361903	711.759106146538	534.749457122604	0.0143800927813658	0.79968294803572	1	0.783981958400283	13110000	95898	211	466	36	68	390	0.0003987933247219066	0.0006336312100834715	0.0032563701123880066	0.0006117585616650593	0.000995154220681212	0.003874950346854026	0.0014529580156423239	0.0002006249683284136	0.00008502982420026823	0.
S	0.02	-2.7	2.49411949416492	0.628367239297329	472.707546561743	395.158142401772	0.680897050933154	0.648144552769391	1	0.407141023870956	7240000	72887	81	3509	38	28	3240	0.0009366403818063847	0.0011347999571161935	0.05721640144761214	0.0014720530432572561	0.0016654225921880572	0.0647569447486417	0.0024912987678245	0.00026263271542501833	0.0014607283993272675	0.000021140897559401014
S	0.02	-2.7	2.97324760804619	0.444949163038086	954.894087711757	563.331272200248	0.970624571231539	0.0825866870771073	1	0.472605055113284	4607842	55309	62	214	450	40	211	0.0206927436887083	0.003496173583358104	0.0027005015814633884	0.040708665371613544	0.005214452883608102	0.002916527469485182	0.11886463755493107	0.0014169905309989212	0.00010096216132653163	0.
S	0.02	-2.7	0.849988261799098	0.280696684425788	616.711686912261	983.64397187358	0.328561570120584	0.409188171517169	1	0.778327337490303	11570000	115776	63	169	44	17	161	0.0005599782601145516	0.00011615003158158028	0.0014787234483839185	0.0008925239444190593	0.0001830388721972241	0.0016403416195433923	0.0019321882769327353	0.000045163979776178024	0.00004220047164353389	0.
S	0.02	-2.7	0.00455358303025832	0.528681777424236	420.886264668447	599.912522633463	0.807867350669724	0.818442819680907	1	0.812633238234234	16480000	97571	339	528	29	101	427	0.00023928433760046235	0.0007388142463726646	0.0026461673682445534	0.0003989206673425094	0.0011568558457345128	0.003123332672161997	0.0009069664500924877	0.00022330064838527424	0.0000707351062047437	0.
S	0.02	-2.7	2.632615598223	0.529454589000931	73.2004032103717	635.180488871658	0.851941694580759	0.740002575361441	1	0.0712803600307197	6530000	70963	6065	32109	16	1428	17914	0.0007034900156948696	0.08212064856623126	0.31833105994587096	0.0014615662554550363	0.15127465569464982	0.41154044333295353	0.002557252084844191	0.006428625181375781	0.009143507997950683	0.023601035096479737
S	0.02	-2.7	2.0535424738614	0.631214212067373	323.681742245959	419.027805632812	0.582701774390912	0.532267848630223	1	0.319373720726496	7420000	68796	192	6300	61	66	5842	0.0014515948872302494	0.0020995865554267203	0.09662391494921503	0.0024618202635002307	0.0031292844536196817	0.10793665826844372	0.0033620206940068007	0.0005101452320105434	0.0025649443953191563	0.0008880700617891364
S	0.02	-2.7	1.91789100277069	0.713890310382521	572.567211571147	791.095792883102	0.690342351742672	0.0272835954414425	1	0.566272921770086	1398339	12942	99	17	304	90	17	0.03279144877687248	0.004957905101915322	-	0.04468385122527164	0.006438633344421145	-	0.1510966082426335	0.001786488529198663	-	-
S	0.02	-2.7	0.412669394797547	0.435560987418153	742.378570039627	589.039480260499	0.0881120021904991	0.167927922083944	1	0.328111015021868	11000000	74023	225	1670	208	135	1620	0.002878762597595587	0.002862111850358011	0.012960321457818771	0.00521389503770407	0.004282465320096895	0.013838905788716896	0.012506232483941362	0.0014342887174384066	0.00042057112360508337	5.1315337639785e-10
S	0.02	-2.7	0.911825027578772	0.171533650549929	148.707671723805	236.530676237141	0.742547434172465	0.473591402894012	1	0.889754562158451	11440000	135050	1663	8877	164	364	5209	0.0022905159280349583	0.008915224173915267	0.04559238420461115	0.00403009827388224	0.01460965888370166	0.06486378101673122	0.004019624710236796	0.0023887387249267402	0.0014074904442253862	2.671707688442554e-6
S	0.02	-2.7	0.909419384504758	0.181587687077052	158.119690144623	382.48956053609	0.173066061460887	0.0298708709295816	1	0.406509215622457	613491	6222	62	6	318	52	6	0.07158247912530888	0.007227461653002415	-	0.09574193578262769	0.010155742969484783	-	0.5504721303415713	0.0023090235618597526	-	-
S	0.02	-2.7	1.71824774823719	0.467445602461179	482.814193148336	999.16809081812	0.911230549795093	0.318348238246497	1	0.531636494945836	8300000	86245	162	2913	57	75	2683	0.0011885809915669035	0.0023566109354219668	0.038061228999781524	0.0021162963520069992	0.003495762846373962	0.043463388517205714	0.0028126257851162685	0.0007070823357186747	0.001034652722364126	3.569962765952438e-7
S	0.02	-2.7	1.02896590564029	0.529609583675192	892.348023508397	289.091327154143	0.429725620899447	0.652720214917448	1	0.827036494774852	11220000	105819	386	1063	42	112	831	0.0005747748292761651	0.0015557388759464656	0.008250310974451629	0.0009601030677022972	0.0024185752823654067	0.010082673152976566	0.0016054135253456615	0.00046149207190515146	0.00022748554265583735	3.518370950053456e-10
S	0.02	-2.7	0.880840807485043	0.636020763052453	584.638002830566	599.495590298904	0.052063959589745	0.593990108434209	1	0.816990323424839	11700000	95639	172	340	40	67	307	0.0005041308651358079	0.0007380500943293765	0.00283539154657372	0.0007765208267927771	0.0011091368676410106	0.0032452938584532397	0.0017819506486459412	0.00024030683047817134	0.00007728958846529071	0.
S	0.02	-2.7	1.19804455201216	0.0906698982453058	419.552699264308	67.5268382080283	0.234237909633251	0.12134640844641	1	0.649264920862656	2289968	28929	1570	5029	405	430	3506	0.036369808194329264	0.055705900548476496	0.1418991911839885	0.07875018073394616	0.0999678129993491	0.1984161643586352	0.18338129410606852	0.01084908504813262	0.00443387750335981	0.005128485553461573
S	0.02	-2.7	2.89504681378571	0.274568770527178	451.625538839359	297.785182281576	0.13626463217112	0.4801281976338	1	0.178645133292882	6460000	78345	307	8627	68	112	8002	0.0021470365662269006	0.003513483537697236	0.15499873594715619	0.004292407665387716	0.0053518300089985945	0.16912010981590705	0.010114587076673185	0.000826856821593308	0.0043584231087509945	0.006370143156398523
S	0.02	-2.7	1.76498384312808	0.177299474656547	999.399278623976	222.662210328867	0.389223986830572	0.124552487789199	1	0.227963666956519	3454396	40153	326	2386	370	164	2181	0.021788488524689002	0.012280338262136755	0.0657682597153695	0.05032880823812071	0.02000296360288729	0.07464766638759197	0.12608537458897737	0.004716827841274206	0.0022082809745302243	0.0000700140182269537
S	0.02	-2.7	0.985398431848751	0.676239125315174	738.236012921824	892.966867636279	0.513225569227259	0.812976966005234	1	0.556149305286617	9790000	74138	31	334	13	4	309	0.0002182009946671222	0.00009928805464116758	0.0036863517144996756	0.00034872064436092807	0.00015997929936663048	0.0043110706828158795	0.0007733999760230815	0.000028886725712429438	0.0000899440656870173	0.
S	0.02	-2.7	1.63314339642491	0.179073423452575	444.934099017765	129.89833700313	0.512012148983658	0.959619788560271	1	0.399096666402521	7600000	89525	561	10160	27	100	6826	0.0006554224660818433	0.004987429763051458	0.11165365786987079	0.0010829399217657546	0.008597873462426506	0.1479978406336217	0.0018368717630982885	0.0007467210127287818	0.0029238867302374544	0.001893102784361417
S	0.02	-2.7	1.68721647993391	0.237490355804237	817.977732337205	128.169295846977	0.891069515280734	0.171459144334332	1	0.081206866797622	7240000	76757	605	1843	245	303	1762	0.005454200767977614	0.007142727932844585	0.025393465347368475	0.009462674123787105	0.011359262872837608	0.02750037649674483	0.029326975411486572	0.002657383520956957	0.000821586122119278	5.363571912679862e-9
S	0.02	-2.7	1.89427305094202	0.0218159449469333	695.484459311167	297.779813613051	0.67524826226024	0.0131698509642568	1	0.664945618463456	741011	9465	1	1	320	1	1	0.05756125564886375	-	-	0.06888389849704751	-	-	0.6341336142331603	-	-	-
S	0.02	-2.7	0.757693551877452	0.373468286485501	778.537604194021	523.61753567796	0.376091768826186	0.92684470276853	1	0.288919988923531	9250000	72958	58	837	30	18	805	0.0004925876388204147	0.00024527340077544604	0.009393422279409754	0.0008166780985428152	0.00037360673836137433	0.010146990475167816	0.0018462143537846063	0.00008804020786720362	0.00023869740957770732	4.1682583381266443e-10
S	0.02	-2.7	2.82803530007732	0.777941273871004	725.956402648741	718.970167033365	0.935751268983054	0.618535820888379	1	0.923200751350457	8980000	90868	69	202	29	36	190	0.0006063427697545219	0.0004696416258318609	0.002661444482131237	0.000899040690186609	0.0006467227079349348	0.0030265686563329935	0.001990859630510158	0.0001112239445992852	0.00007071855123084248	0.
S	0.02	-2.7	0.271921655853333	0.4311130767971	801.120926733581	485.253784258152	0.429947536667711	0.427178838404782	1	0.752239054801429	13910000	101126	212	944	54	82	873	0.0005975496164969926	0.0006655100121919409	0.006818954532552428	0.0010388920287364752	0.0010446776584223793	0.007910098292741634	0.002091651835963389	0.00022893227741550357	0.00017568362155753094	2.4976330520350164e-10
S	0.02	-2.7	1.44381663088271	0.491377702620081	521.546118139163	163.330518556524	0.116541728497836	0.394037026869082	1	0.244251001878716	7830000	71889	1687	19099	58	781	15998	0.0012625610055501365	0.021154111298157353	0.2352204059735912	0.0023159407956497157	0.03093761690327196	0.2683644322969288	0.002233251937911703	0.0032504704055752176	0.006629946423877237	0.017036486267232667
S	0.02	-2.7	2.70762384372637	0.646188087268779	792.280970871424	790.432357996952	0.780893939328578	0.537729644356713	1	0.777088348537681	8550000	94845	48	379	23	24	343	0.00044927616924509534	0.0002994576669197537	0.005386204962578289	0.0007193583224888382	0.00039290343085844837	0.006509668944732486	0.001535199637604039	0.00007329337999618649	0.00013538861577648656	7.789416202247349e-11
S	0.02	-2.7	0.478916461177079	0.616566252568202	971.958683767589	493.546547549119	0.0181123821133582	0.696316267614034	1	0.731914425407432	12350000	87223	248	1988	41	95	1800	0.00046727760485430856	0.0009684823939086366	0.01678073583621962	0.0007198722820089876	0.0014639551724584612	0.02071773590945436	0.001520753536826013	0.0003301349247659595	0.0003884799352887701	6.773194411169186e-10
S	0.02	-2.7	2.25846420860159	0.957551693657177	126.327012366211	935.681743480803	0.759486451608737	0.577572438059516	1	0.778123488147223	8470000	63442	1245	26566	42	205	18527	0.0008392077530259273	0.007907563780029377	0.32775679588587947	0.001396306747675673	0.013493611570843729	0.47577163181509013	0.001659930239618199	0.0015573675269531055	0.007801261608048043	0.02439232369908411
S	0.02	-2.7	2.16421196857138	0.182918692048883	635.896777703586	925.823080757045	0.429818565012212	0.525747583622913	1	0.646664692306807	8070000	106336	47	693	54	13	638	0.0011363383800727168	0.00018983941813713554	0.01014946100708214	0.001833110046277326	0.00024619048493908474	0.011917629082834322	0.003507831703109571	0.000058499269995014813	0.000249023688806153	4.0842894610430846e-10
S	0.02	-2.7	2.03071549025668	0.528597008039451	528.441337736616	799.728525909519	0.492556407939176	0.888984132307709	1	0.876486902125684	9530000	108576	84	216	24	32	182	0.000382428706252149	0.00044218212436915696	0.0023399773545515526	0.0005846068756863217	0.0006221227378361613	0.0027423060364863963	0.001504889316089677	0.00011870264991357431	0.00006371725591749127	0.
S	0.02	-2.7	1.43340462237293	0.439058805690035	387.001854724481	578.583954255539	0.471330506568378	0.272598300851168	1	0.899668458189431	10780000	119245	377	943	138	164	832	0.002082010106727292	0.0018119925429535282	0.008439320651991015	0.003723982302708563	0.0026314443190828683	0.009557139817667561	0.0047421593293004	0.0006352353262314615	0.00025205425567138547	3.5088209986916787e-10
S	0.02	-2.7	0.863575725509463	0.591559772449994	488.980247241649	509.086945683965	0.820171342328891	0.299895864158312	1	0.857527818193937	12210000	104938	422	719	67	169	658	0.0008753423102163016	0.00150431671498262	0.005877386289109727	0.0015231629363745656	0.00234498550123195	0.006707464310720931	0.0025423568298435515	0.0005518758373765328	0.00016920805336301757	1.349275185027055e-10
S	0.02	-2.7	2.09546458219992	0.549207333811818	576.740969400369	427.738840023625	0.764750979831703	0.887999712150442	1	0.197061994645672	7280000	67418	45	1481	20	10	1431	0.0004561617433733139	0.0002674736917692423	0.024003090174571286	0.000787679009817932	0.00038129015439345473	0.02613633789839306	0.001485928574321539	0.0000918735343006778	0.0006206253374251799	4.121182437755512e-9
S	0.02	-2.7	1.27405581059378	0.0058991758884126	215.806822360754	459.507405509886	0.0817207412490717	0.621361313168844	1	0.293348775826125	6440000	74907	102	2491	50	39	2298	0.0013658591164735702	0.001052669559671129	0.04053513785048081	0.0024832118402623384	0.0015067825741647942	0.044649530772909264	0.018425416829738125	0.00017316242450238578	0.0011015571889522661	7.504310149293513e-7
S	0.02	-2.7	0.583339475088252	0.114495601303371	783.648065706593	534.655286364984	0.409193022844747	0.537073515574289	1	0.571087778848515	10640000	98673	71	1027	47	30	960	0.0006452078544084744	0.00040141295572960334	0.009983385360895639	0.0010274771369125065	0.0005420805033535977	0.01158152684630247	0.0022726288282480045	0.00013106397124599818	0.0002517159483886085	4.302193251593197e-10
S	0.02	-2.7	1.92644548947987	0.524357409555062	97.9072716781744	140.78203344933	0.664740003876673	0.536525111029729	1	0.672365167375226	8100000	97799	3087	53085	59	439	34443	0.0012091289400118163	0.02376824096140445	0.6028760631034816	0.0020616753606233855	0.04241969020733009	0.8791731746802971	0.0019112699484297498	0.004508136745072377	0.014668990964433914	0.03368848860968744
S	0.02	-2.7	2.52953027478009	0.574159556284865	750.228158765005	87.4122080077662	0.088641911858204	0.523797431682961	1	0.857244446134921	8810000	119955	3523	18861	50	451	8516	0.0010677971084986282	0.021198123391423733	0.10949939987280558	0.0018309775577676915	0.039528504970291936	0.1592541104210588	0.001567810715104468	0.004007563937180602	0.003428213439436904	0.0016585985855685943
S	0.02	-2.7	0.892319378096516	0.993618479353767	60.8835244480659	86.3017309084348	0.726973824446006	0.580061460679442	1	0.986800159141943	11720000	85017	7396	21340	31	721	8461	0.0004890231954857234	0.016720088718109583	0.06926218595278992	0.0008639360606239835	0.027972092995779945	0.10441403258894194	0.0007152950643733327	0.002282054522812261	0.0022605628644628336	0.00010988978799890745
S	0.02	-2.7	0.259533659464807	0.544172434496641	112.778790694541	238.316156603947	0.637245947883414	0.377885819647357	1	0.00490070566302592	9800000	61024	8260	11710	88	2983	9056	0.0013512992251772035	0.04441202241336246	0.09300411656299327	0.0023844041987487324	0.07278593915089762	0.11530585747216995	0.0023155572305139926	0.008366760671796852	0.002664086902835246	0.0008089778859105186
S	0.02	-2.7	0.766631781379743	0.0695933042142194	28.093027089831	807.766001889679	0.0674868327293865	0.934131264358339	1	0.661234399535566	10460000	109064	607	1363	32	18	851	0.00043386629964273194	0.0002638103634816048	0.009143844623107838	0.0006048682767999182	0.0004282377322442171	0.012666854236143372	0.0020602558246181754	0.000049411914628174994	0.0002585316321718303	4.0414151112706286e-10
S	0.02	-2.7	0.212271252728442	0.629630130335993	670.256556742267	995.513269702986	0.659300043158069	0.704665993959903	1	0.276260214080928	11530000	59433	60	486	23	14	473	0.0002851309603725857	0.00016877497978268113	0.004162939787139524	0.0004694576963442732	0.0002938746890237082	0.004413697525281601	0.001019893650577523	0.00006618388403917945	0.00010649380044141082	0.
S	0.02	-2.7	2.11473528173187	0.919656002991541	123.971985993883	235.430557714285	0.891408336159927	0.0853900462028854	1	0.473945353105499	5445100	41569	1991	11970	367	741	8183	0.014844558641808624	0.05499150479899543	0.1550546541758742	0.032580992164809204	0.08750970640722988	0.21529161253975118	0.03451238608391002	0.013346138036772509	0.005026566606076826	0.006528911432940336
S	0.02	-2.7	0.511312929362418	0.131062210629221	165.417157043784	82.3108581412733	0.358022402815621	0.129351802349046	1	0.721960745790902	4109781	42572	1730	3962	356	466	2627	0.016718055490462767	0.02707352436077496	0.04625984431540236	0.03802900671930804	0.04565786477661793	0.06204840647626182	0.08401273723241495	0.006611438505172923	0.0015290858436861692	3.2399471754205093e-6
S	0.02	-2.7	0.383780756596963	0.59532567647285	585.941791062233	589.085714801929	0.607894767345769	0.270636533399479	1	0.0978220143014923	10110000	56477	404	1607	83	203	1583	0.0012491827947552464	0.002482337589688338	0.01551651097052782	0.002200070278902175	0.003575767069051346	0.016114235663326367	0.0042083917411051795	0.000986035995507307	0.0004714175595322819	6.890701082072809e-10
S	0.02	-2.7	2.5179388463647	0.989246019307	100.73365187359	201.092215921893	0.927146002139708	0.983402231784449	1	0.208252525437267	6890000	43501	1632	34600	20	309	22423	0.0005411305980152947	0.030796296745738028	0.41519472887178505	0.0009336820048537141	0.058895189767073905	0.5493162272378204	0.000719903525416187	0.00272830072127757	0.011091323542494806	0.028636162021600377
S	0.02	-2.7	1.37370876854922	0.969668888981527	973.344122786223	231.262113711882	0.887426979466383	0.598383285155276	1	0.729084200160308	9720000	48254	53	874	27	16	773	0.00045754896531761036	0.000298350758834648	0.009861606476804735	0.0008069156259364835	0.00045297289553725595	0.01212438363555511	0.001422816214783945	0.00009238886908448054	0.00023007646326222167	4.1049196047878986e-10
S	0.02	-2.7	0.3578943914641	0.733490340521666	301.413014954512	411.315506557361	0.416053361238525	0.974302490010952	1	0.720019115823241	12760000	79081	425	4569	38	84	3834	0.0004099793538834882	0.0009482148831627286	0.035808254700000645	0.0006069864426565452	0.001546289894930617	0.04647900951411385	0.0011326898002785668	0.0002877105932157377	0.0008028190693802806	1.9539991717734806e-7
S	0.02	-2.7	0.154605743904142	0.853082539525968	417.627151647515	922.489174230737	0.700707443070499	0.949377861418892	1	0.604300817322887	13530000	57491	226	1316	14	40	1143	0.00016532847336604362	0.000426196986700379	0.009389055078243815	0.00028396891313367274	0.0007068320726736474	0.01159481401578732	0.0005275852246853266	0.00013177155283216295	0.0002194533570384865	4.224391787772129e-10
S	0.02	-2.7	0.721451950241686	0.358794915264422	300.559581702096	952.063673549748	0.422957745357039	0.128680186655711	1	0.545367610425352	10413799	90297	546	2174	347	253	2005	0.005601946635536483	0.007421624027140972	0.013232080031684421	0.01412002623126327	0.011225222474970412	0.015210662028259905	0.02991371550835758	0.0030263189396744997	0.0004408673310420419	5.225348408129337e-10
S	0.02	-2.7	0.295002601753595	0.493968837821551	662.574948331418	987.945768733869	0.831217158367295	0.393114210061409	1	0.105780018731927	10330000	58705	204	836	45	72	828	0.0006618952556818395	0.0008050189995869579	0.008067213464742724	0.0011801842793427485	0.001216026211948228	0.008396292527533848	0.002822781306550573	0.00031032882077460823	0.00023495041339577745	3.644500701061833e-10
S	0.02	-2.7	0.0357111198237305	0.374613194410312	96.4568842528095	567.782284655454	0.362018729249527	0.181270462553268	1	0.270803516572549	12650000	74647	2208	6745	180	930	5600	0.002268681397346923	0.010644566887345316	0.0403023917734767	0.004504386932413177	0.016086811565130678	0.046490275196970174	0.008839215937511788	0.0027086525984220474	0.0012796596587315726	7.725979996828515e-7
S	0.02	-2.7	1.57616440119176	0.148698340292054	81.5023382561222	138.954270156137	0.843867213427373	0.277743228181688	1	0.198665507158857	7050000	89645	8849	31916	99	4322	21629	0.0025075929967621805	0.1181648371482867	0.34031567371740934	0.004483342537246765	0.17771317594574382	0.4197120068445366	0.012953449300154966	0.014616508044061649	0.010194824677023468	0.025604781984984382
S	0.02	-2.7	2.41277387682729	0.215884240799607	956.578875056103	571.575489572485	0.882443181169137	0.391610459987501	1	0.476999329742476	7230000	90813	33	568	63	15	541	0.0014223001189130197	0.0004382358061678777	0.008990963957274709	0.0021610994903473657	0.0005600948467890152	0.00994798920819165	0.0049876435566770525	0.0001411809851781928	0.00025372172437102155	3.8318659269799857e-10
S	0.02	-2.7	0.738112742373801	0.622920190813982	333.864386338611	836.244828141037	0.664432955761086	0.804094184445713	1	0.0171294914437041	8660000	56382	534	1492	38	154	1362	0.0007665646803234949	0.0024662137402961847	0.017250488115206356	0.00152606640039941	0.003986265054995838	0.019488554216443826	0.0026522830423304023	0.0006502515576918401	0.00046676158514763184	6.738658227944291e-10
S	0.02	-2.7	2.81384442852183	0.854595262085308	404.471605578813	824.488402298375	0.634360603987872	0.284284451136298	1	0.498826297578738	7400000	60924	125	3752	54	54	3498	0.0012504822835921305	0.0026037618650055334	0.05970488863908023	0.002171193276865854	0.0037735416761042265	0.06764107187665115	0.0028982795709235477	0.0007971055205636437	0.001653909536476096	0.000030171084564701392
S	0.02	-2.7	0.346492067170686	0.237188941288633	767.823881709468	482.209978391825	0.968524762123209	0.17200519678266	1	0.0994471168135576	9960000	72500	484	771	241	320	761	0.0035910503577367297	0.0035728099517671284	0.007162578382303379	0.0064639419321130915	0.005310821786049663	0.007431772519251193	0.019121269537468427	0.0015928220921500665	0.00022912348217880095	2.8937023277418577e-10
S	0.02	-2.7	1.53435339673811	0.824691734205214	128.562729217442	525.101115816444	0.0211196431339289	0.383345705298407	1	0.0939205799725968	7710000	49399	172	2641	46	74	2577	0.001001814310608073	0.00155038599047023	0.038136913962460266	0.0017906550722244844	0.0022215208644361046	0.04043464987970708	0.003073124335639032	0.0004062700849447694	0.00109611261205275	3.700991323277028e-7
S	0.02	-2.7	2.19106224183673	0.0266090502069396	290.610969217632	48.8234562056284	0.120778660847307	0.488779621058992	1	0.59014964977694	6870000	103170	7288	71380	66	696	34735	0.0015684933990170408	0.055060895261390116	0.6222713808745648	0.002420003480625291	0.09128675228991824	0.9665127215474396	0.005213393309364242	0.005306834384505075	0.017592333202818996	0.033878605318404906
S	0.02	-2.7	1.50367023747731	0.947635823919921	447.931734746568	9.84526309388301	0.949846133300539	0.10707665798304	1	0.795819073830323	9585074	58846	1496	1457	271	599	1310	0.005292860223382651	0.010003386721063549	0.007897439697733549	0.009988073002872829	0.014243724802009663	0.008592117656820795	0.014019129195130412	0.002325133506171282	0.00026862626281496467	3.0002137905604093e-10
S	0.02	-2.7	0.745716355160624	0.570196183425377	910.995462784975	946.082847908787	0.541795448957416	0.129115080507201	1	0.224803953713852	9690000	65387	127	587	268	84	583	0.0047207338013717055	0.0015603180119707566	0.005488913880237713	0.010601363808568694	0.002255574110588134	0.005670083671284993	0.021635957614064068	0.0007961655792312188	0.00018469384289157784	8.986125146856614e-11
S	0.02	-2.7	1.90377221898933	0.223292855523464	376.716065515019	951.487214618329	0.855114386555741	0.0473978058280942	1	0.832016961244726	1151841	15612	122	22	298	96	21	0.04126993816351492	0.005928943655497813	-	0.061388139478108915	0.00794545891787339	-	0.2802084968487779	0.002702774481433082	-	-
S	0.02	-2.7	1.84000984708885	0.559745425414814	814.82436440394	675.934075250513	0.667937761752327	0.120968384675702	1	0.59253039604797	9050000	91503	144	962	247	75	934	0.005419943564015893	0.005125791575220975	0.006075137464421987	0.012794188985443534	0.007416136952561882	0.006524830531349467	0.026619252668633228	0.001929843905987857	0.0002143517544005651	1.4020018489992282e-10
S	0.02	-2.7	2.3371156204488	0.512101023866915	601.586233613354	350.629952506882	0.883300195727443	0.134777687750439	1	0.782757652756565	9490000	112908	362	762	208	211	732	0.004210470614895704	0.005135320361613868	0.0053416558644420725	0.009150789325100554	0.0076646572094906315	0.00578924798812626	0.018735475565138764	0.001984918504451048	0.00018608041742710707	6.150135952310498e-11
S	0.02	-2.7	1.05803363366724	0.624577511351458	445.979177805732	354.197905785231	0.977215969434766	0.455643756272845	1	0.800764797139458	11150000	98162	349	1174	55	119	1004	0.0007715949759038891	0.0014148933819867005	0.010649976535739802	0.0012817623996739956	0.0023310793808685253	0.013073886220107654	0.002344103213650903	0.000426951873156878	0.00029232963716063797	4.203683395093356e-10
S	0.02	-2.7	1.49951683835849	0.377633806041541	148.45805942597	130.101643737977	0.296842228986591	0.405011770025961	1	0.458712917681218	8020000	87659	2341	32709	67	683	22129	0.0015652298321912304	0.02685272738927241	0.34448181211819645	0.002962569369036911	0.04239353183195501	0.46576833798985234	0.0022216254710183104	0.00376978771325174	0.009303290055214549	0.025907105644069447
S	0.02	-2.7	2.63122792258392	0.226999631059368	356.402993036177	138.421939381789	0.516617387877417	0.180600314531002	1	0.279200051441499	6610176	83933	1262	14761	239	579	12312	0.007128422487811428	0.030415458325241018	0.21537881371028933	0.014568061689079837	0.04414487955668595	0.25644270099273664	0.030666637957513086	0.006414747581168769	0.006753628586902471	0.014136459903403474
S	0.02	-2.7	1.71193655716502	0.638567268865057	973.506486781822	779.882076274124	0.84249313424904	0.821715441496959	1	0.461060545522393	8180000	72578	15	200	17	6	197	0.0003470287087800181	-	0.002867759832405948	0.0005374489849240674	-	0.0031415008207505554	0.001369532531190469	-	0.00007162861906271567	-
S	0.02	-2.7	0.417914327238208	0.616368223177187	904.770973567345	391.151866772265	0.617855013900268	0.131959329184749	1	0.34521877797183	11320000	68059	407	1583	273	254	1507	0.003862806060904961	0.005003423461898115	0.010860483908082549	0.0077867908187933595	0.007824721070543739	0.011770309165746248	0.015871679896994055	0.00236339223228922	0.0003680156896877271	4.3110130889353543e-10
S	0.02	-2.7	0.905933354910701	0.092928001315709	374.451937019366	477.842595890525	0.829453122244402	0.0482556618265413	1	0.407483224451134	728843	7666	78	41	332	59	41	0.07083425428144277	0.009731786045665308	-	0.10414421069520842	0.012901933761641678	-	0.5525781120436057	0.0023066496925961966	-	-
S	0.02	-2.7	2.76432930637682	0.0796125423578466	141.195899815621	325.238056771202	0.637641000917583	0.676559159740886	1	0.032705919494866	5860000	93551	2337	11612	216	723	9059	0.007392054263353862	0.023637304106246232	0.20886513199591716	0.0142485588257135	0.03884604912038497	0.2413027914487617	0.06713478106490671	0.0045018551590770605	0.00572565968063175	0.013309552019835141
S	0.02	-2.7	0.980394164354152	0.659150128997606	552.786604457744	6.68965628493723	0.462447397241149	0.102312004284268	1	0.583521423691074	2242149	24278	5588	5577	278	1535	2909	0.02500532053406095	0.11791676921820891	0.08675904518882963	0.056406398796857424	0.1557721039754625	0.1330376360169937	0.05679384435305632	0.014721028407412254	0.0033585551081380684	0.0005088492794638882
S	0.02	-2.7	0.864146870504783	0.984779716718361	463.94439250205	770.128672041199	0.245644118951319	0.133615946703227	1	0.900855164363854	12960000	56041	377	250	186	211	240	0.0023414170464957263	0.0018641403565119055	0.0019158006599183618	0.00432112130816868	0.002830781604871327	0.0020144466246618145	0.006916473815406981	0.0007140653503830595	0.0000610967156441535	0.
S	0.02	-2.7	2.07091883419886	0.743332933499527	532.326779066018	595.736381776096	0.345482107241125	0.127655214279709	1	0.566918470610084	8660000	79781	253	2264	182	126	2150	0.004122916686232002	0.009926401489819292	0.018378024561892706	0.00874523534169522	0.01531176239553921	0.01999242887198233	0.0150531901146764	0.003525918344951173	0.0006201486136896548	5.914692465129939e-10
S	0.02	-2.7	0.385010339559642	0.0159726606372992	268.346943274231	80.3932324687828	0.277403685427956	0.287598343063049	1	0.0231865298099407	5989828	69276	10196	9484	190	3794	6647	0.004531622913224513	0.08907592971989042	0.10704429251038489	0.007221888141362938	0.146489018740274	0.1367621636469057	0.02776837798844013	0.01780698856237435	0.003259910593086148	0.001686394525914136
S	0.02	-2.7	1.29436305092955	0.634505063007861	593.246771802747	76.6845315491373	0.93165336703963	0.853796177787526	1	0.614318584746648	9280000	81527	220	2202	26	22	1711	0.0004288386971986375	0.0006143062718917368	0.02300760813587689	0.0006545408129256616	0.0011302057330723236	0.029292587242149528	0.00134644782052119	0.00016623592676747628	0.0005598279391152983	3.5364047631810674e-9
S	0.02	-2.7	2.5359680779552	0.0732084166116174	777.638595787927	943.381347439516	0.777386110951298	0.0472764351272836	1	0.272740486917307	583934	7886	10	6	351	7	6	0.10157935566688943	-	-	0.1411196119675411	-	-	0.8521565701806157	-	-	-
S	0.02	-2.7	0.365799643862687	0.956821357089392	742.576684446028	311.035065280198	0.858006233954526	0.350407760020428	1	0.686276310064294	13120000	47900	223	1210	47	92	1129	0.0005765762359861436	0.000846795965086936	0.009557761268947456	0.0009888371847165344	0.0012480751923647632	0.010949396765806267	0.001590130283029534	0.00028977038064517994	0.00023725079908414114	4.200670700792447e-10
S	0.02	-2.7	0.419321947859487	0.855415789506747	497.320012149693	355.781962134234	0.616441669609301	0.633592646592259	1	0.341548190768599	10810000	48914	295	2701	35	85	2566	0.0005097094107536977	0.0013470950044340048	0.024911954165811673	0.0008726868300028605	0.0022088788052550355	0.028092862074184162	0.0013255751348123482	0.0004116444989127979	0.0006505028015604222	5.359943482721361e-9
S	0.02	-2.7	2.25571470887192	0.789700897076283	947.190278495164	372.026451931067	0.024267447371912	0.793615212899308	1	0.32554820426045	7360000	61014	111	4391	20	32	4018	0.0005527722413179604	0.0012239073781603216	0.06905578784495592	0.0009445416557391107	0.001910256976635169	0.07793140593335084	0.0012313062332121529	0.0002710752944714436	0.0017397391969784682	0.00009886422612307119
S	0.02	-2.7	2.6498030240374	0.0263307666363453	796.395003688396	981.760075586056	0.449060686528711	0.723493083123341	1	0.569127408000661	6930000	94444	23	298	40	7	277	0.0009283287916397035	-	0.005360252234680921	0.0014229978765634447	-	0.006167820521669765	0.0048123819949760565	-	0.00012840559223442117	-
S	0.02	-2.7	0.487520271477365	0.630504586708565	84.2510114383472	327.993478664542	0.929015550201839	0.738269073634793	1	0.593908886775345	10900000	84374	4718	45884	20	473	24523	0.00030902002009253464	0.01593055543282915	0.26840545080949146	0.0005589553825937597	0.02996388263246029	0.407792727021986	0.00042380925862337183	0.002794190022516544	0.00707895643015477	0.021276744821050228
S	0.02	-2.7	0.165969842390695	0.666999021782271	972.947646077849	124.273348860942	0.972484871350773	0.845835867436133	1	0.954438078283623	15770000	93180	133	45	29	28	35	0.00021681296367774796	0.00017927330994172493	0.00021166421056683412	0.00031436585768263703	0.00027261293365854955	0.00023684143369968527	0.0007769609121472135	0.0000597191715400849	5.799493191606225e-6	0.
S	0.02	-2.7	2.70455111336429	0.365307205024219	873.512534163105	217.865106832665	0.65259155353688	0.47818030793513	1	0.585772821921687	7440000	95714	288	4206	53	63	3478	0.0012904279036052518	0.0019092443849581817	0.06286845046304582	0.002249235851186695	0.002858148049666078	0.07962822422573618	0.0029184482057646103	0.0005340349041457359	0.0015585364552890236	0.000046539542259827
S	0.02	-2.7	1.07943421386099	0.742447886889874	307.85290190574	122.857368733168	0.102276556207457	0.73267294019146	1	0.513546118953023	9040000	74053	2042	29976	28	351	19054	0.0005602894757829782	0.014498256155052333	0.26102464975030976	0.001011965696951443	0.02452494597807534	0.3732069346410852	0.0008553272009921118	0.0027553584293640338	0.006710121632275856	0.020010502273931086
S	0.02	-2.7	1.34517762435939	0.840146387334965	865.803836172269	53.7683439288124	0.941213859093082	0.380847096650083	1	0.100249400587124	7960000	47279	304	1324	39	99	1203	0.0009195901983185937	0.0020130749348015397	0.01625154613822492	0.0016768179582685638	0.0031036813647764222	0.017364436768739624	0.0030779552953260187	0.00029572676183476157	0.0004688227856333598	6.459791669198645e-10
S	0.02	-2.7	0.647690368650814	0.498859231368851	74.0424416362728	638.699584703222	0.119539272756398	0.860641859263207	1	0.270012640484445	9570000	67621	404	2246	26	57	1822	0.0004211767661387407	0.0014729098444105648	0.018533728792333483	0.0007243143757464706	0.0026468363214762723	0.021405074418238624	0.0014094220976632401	0.00024487369360375364	0.0005084507750058033	6.661570957417517e-10
S	0.02	-2.7	2.90373149098735	0.00443081128024048	705.623373968173	196.84081780979	0.0175463893386478	0.26427814691743	1	0.885813094275527	3254294	46846	654	2960	354	249	1960	0.023812376006089545	0.025403248743920418	0.06066734454032215	0.05805829345230896	0.039073163638635215	0.08540412477581381	0.07869063455553253	0.007963836827475954	0.0019667324939431153	0.00003468694797590884
S	0.02	-2.7	2.14728251144041	0.208120600925906	495.010016640727	548.496023887953	0.191272769207089	0.495260359806675	1	0.424162714922396	7220000	87504	53	2253	59	24	2120	0.0013545006079615075	0.0008313056339183397	0.03609372611311634	0.002129689446504509	0.0011088308451396023	0.04084021233121575	0.004138665092657515	0.00021187665953212187	0.0009702505501721567	1.8970290542774358e-7
S	0.02	-2.7	1.21793324032899	0.405309759973004	341.639631428372	705.683743258863	0.0611260217064142	0.15569132489156	1	0.851113355250384	11410000	121486	247	270	174	139	251	0.0025927783372616696	0.001003776995850193	0.002368180406069849	0.004990695305326261	0.0014986019570090365	0.002614251072685591	0.012593659507906424	0.00042844090285991496	0.00007565286554699851	0.
S	0.02	-2.7	1.98497602007726	0.599016278485646	734.474875178542	77.4973991160728	0.5291760007173	0.269033599085812	1	0.393457931478473	7600000	76566	2157	16189	46	907	10701	0.0011478919324422968	0.03209187956817651	0.17124307409688966	0.0021073865988984627	0.04692445301367238	0.22242005196291445	0.002660563243339713	0.003608363245901948	0.00499218380097318	0.008698060266742183
S	0.02	-2.7	1.20507689642179	0.623970193800755	757.904176565383	389.127095046224	0.0918537123344976	0.934114056465457	1	0.295618694594644	8470000	65728	121	2691	32	35	2483	0.0006256598912637356	0.0008222466563971045	0.03385602067049451	0.0010056543227414737	0.0013212028561818859	0.038058994841860296	0.001713177086347674	0.000246347734656385	0.0008453184807946297	9.441452970154896e-8
S	0.02	-2.7	0.663208150360617	0.771418124746315	310.658137933082	16.7942416268723	0.980465898225205	0.643645499310363	1	0.720294784076309	11310000	79155	934	9427	45	204	7866	0.0006231383110724849	0.0036725180977862744	0.08129159125827204	0.001030549679587237	0.005707555877170575	0.10421938024856726	0.0015100878308411494	0.0009993515315676663	0.001897885020265487	0.00034451649796881387
S	0.02	-2.7	2.98249693989979	0.439904171702789	173.299219977885	633.414328959891	0.374671581602556	0.538865541055738	1	0.902661534775994	8680000	120478	604	2333	78	179	1601	0.005282316965542502	0.0036855322822732326	0.023847877765955757	0.008509161045927034	0.005958185321002658	0.030428016024931778	0.012248035272598814	0.0009809310059241477	0.0006728609346872976	3.847145698598992e-9
S	0.02	-2.7	2.02296651576216	0.0837429899311637	836.590927898875	804.013773754594	0.166665082807427	0.308114279593379	1	0.402733801066795	7050000	88444	31	762	88	9	740	0.0021983365225192258	0.0006745697192234964	0.011247057916707458	0.0038991148536313973	0.0009012856222414328	0.011899738657004858	0.012421050061744984	0.00015771362325608904	0.0003381296570387482	4.13210245544023e-10
S	0.02	-2.7	0.421220208529888	0.99327990750562	440.861232222467	219.729296048303	0.608014710201857	0.862427860476512	1	0.259123192000878	10540000	32538	427	4319	22	93	3960	0.0002631817169560381	0.0018143882529879632	0.038960728181310626	0.0004253274009593933	0.0030425325200070592	0.04441249680767689	0.0006473810946616614	0.0004474391163593831	0.0010028161402412016	5.13469526961407e-7
S	0.02	-2.7	1.39031701919401	0.715643049665555	185.834691718618	130.273936176355	0.576180816192917	0.123032898471191	1	0.581098071638216	7796686	70896	2772	16025	224	977	12548	0.0063815737044150694	0.04768148315111281	0.1440698088273633	0.015762235972597512	0.08106146250164388	0.18948952482852613	0.019934122223503072	0.013894268527727622	0.004343819176288558	0.0053359716882757785
S	0.02	-2.7	0.577275361134099	0.549259383670698	767.289911944609	166.696593661033	0.454142816399653	0.11301761655815	1	0.44208963895877	8428166	60994	1122	5061	330	454	4192	0.007599893018581032	0.016146094628931584	0.04199473084305058	0.018766423107957956	0.02627380395170671	0.05290255184022727	0.03230709099700358	0.006405533587233775	0.001361363908125971	1.1589931252899313e-6
S	0.02	-2.7	2.20668195804262	0.474052106734842	970.463868107664	254.920870604895	0.740419618549041	0.975849489146068	1	0.271634935570084	7220000	72067	57	1210	28	11	1092	0.0006417053664654382	0.0003544134006444129	0.018709753681061553	0.0009942174302037996	0.0005795619543431088	0.02112700235483478	0.0022933598531611117	0.00009875739495951159	0.0004765147388892091	6.164786039953961e-10
S	0.02	-2.7	0.227538466153618	0.495011027428813	472.967984824557	168.311510604116	0.00792218180406223	0.00243494613689776	1	0.884947455038422	5820158	43048	59	7	303	26	7	0.005318582008407421	0.00038217178802575424	-	0.005632908426710647	0.0004005471386473125	-	0.045401180222901995	0.00005213131859064423	-	-
S	0.02	-2.7	2.29278307663486	0.623897903443304	340.644927856296	709.899536697481	0.54980348972704	0.698612006983861	1	0.36059509017155	7330000	71053	95	3124	33	27	2895	0.0007956592391282014	0.0009404135258540611	0.05011498321069659	0.0012311168937645775	0.0015331519695311912	0.05666286964993109	0.0019682175797316316	0.0002466338351909412	0.0012794785479583574	6.301787996228555e-6
S	0.02	-2.7	0.356979041503024	0.627169011102193	661.709125396051	863.530004366641	0.551447782581349	0.0314120263827498	1	0.0793042170813223	1516388	8304	99	4	326	96	3	0.028772413277275415	0.005244898696585104	-	0.04082625895015035	0.00601467124877482	-	0.1394044861988868	0.002680751767961189	-	-
S	0.02	-2.7	0.0826390172640572	0.369502187229255	107.00891901994	349.813258966538	0.733897996715271	0.0543400228133883	1	0.0871751278389681	1016841	6449	656	165	247	468	118	0.03921227088848378	0.045233882520949266	0.00910974724951701	0.07012734408240484	0.0641870654086736	0.014564290011259997	0.18213175988851207	0.01892899091870851	0.00034175584460367125	9.668435946823237e-10
S	0.02	-2.7	2.47746675392114	0.227767534516982	257.678098988414	508.07909810327	0.909967457174631	0.255122045737149	1	0.37069777735416	6910000	87650	600	12620	145	225	10862	0.0038191513008817347	0.014876925392987026	0.18654182838277156	0.007013257688536277	0.02301787565729454	0.2205044987771309	0.01083986849267016	0.003036871496795345	0.005545068848234086	0.010564748059978014
S	0.02	-2.7	2.04783070123776	0.664258674772963	434.01574665814	450.020112558736	0.886052604946642	0.137124557038216	1	0.379814282157575	7940000	73690	325	4657	224	175	4399	0.005336498174710929	0.013128575926732531	0.053720959872796493	0.010281393240729507	0.01972554261878091	0.059019755850310066	0.01885064308589658	0.004561535787830293	0.0017642436902480872	0.00001220893342785975
S	0.02	-2.7	0.179837296627227	0.38285069203776	289.072783326482	597.000671791921	0.617744721504849	0.978686798299631	1	0.961543724610856	15290000	115684	557	871	57	173	591	0.0005033608082945005	0.001371335334347857	0.004208746787789263	0.0008115627675713647	0.0021389186838094913	0.005524342294505651	0.0019003222328563766	0.00039985723146888707	0.00011560482378383279	0.
S	0.02	-2.7	2.28105428269035	0.166165405982849	186.823606093249	68.726352630808	0.151682683310909	0.557317012188346	1	0.638655449248027	7360000	110266	5036	68901	71	368	37744	0.0015849743319735297	0.02691601632020858	0.7098369110183265	0.002586779178434772	0.04985455918661934	1.0685421892471763	0.003278836673945208	0.004104184090852482	0.018379728215018837	0.03493617323654162
S	0.02	-2.7	1.05016708787491	0.187191992408696	617.062914462714	921.328690663461	0.0545956497211506	0.00500041199176948	1	0.917882089901234	3679379	41391	23	4	308	22	4	0.009820916384973143	0.00062617764983944	-	0.010854083071540267	0.0006861009772481565	-	0.11726161008123884	0.00014681031158588655	-	-
S	0.02	-2.7	2.1305622040754	0.317678226464135	816.139478091493	947.528359874031	0.856294111084182	0.680572911561992	1	0.548562749832648	7810000	93465	18	402	26	8	380	0.0005640742465233073	0.0001847559633854375	0.006212092169166038	0.000856090558591252	0.0002536231774352619	0.007430089229673027	0.0020254003990287893	0.00005348589462029585	0.00015536276427352514	1.827936230828499e-10
S	0.02	-2.7	1.52505234127131	0.517283635350605	201.96850713652	707.287129439397	0.545136866098758	0.29468598837769	1	0.629637660443045	9040000	92730	823	8956	69	233	7509	0.00125781605873502	0.005517645372546192	0.10353511540362897	0.00211062789509026	0.008910514548577842	0.13309689702971964	0.002444006273538352	0.001495904104679914	0.002661469869088524	0.001316827231622587
S	0.02	-2.7	1.58067280256333	0.283139335901875	888.978142781248	542.275013702085	0.0879282741350238	0.902261361364335	1	0.823325617385159	9900000	120626	87	319	35	37	259	0.0005431721651445955	0.0004906509287131267	0.003218406339191999	0.000832425565008471	0.0007279036794470768	0.004016743843121062	0.002306723202212657	0.0001250483094623235	0.00008638371086517699	0.
S	0.02	-2.7	0.902283210466976	0.94902964492989	291.809648018194	832.361843835077	0.478426690722259	0.890029477613322	1	0.31760455540995	9250000	38936	163	2194	14	23	1982	0.0002688963810487492	0.0005715740215981773	0.023837819131201445	0.00043406992765351713	0.0009868551300246736	0.026737582396255517	0.0007093157942651443	0.00013747786436464821	0.0005964576928505342	4.295417333933606e-9
S	0.02	-2.7	0.947263402822813	0.0892308627273444	101.004941265963	163.475302214142	0.132121556906256	0.755691114640651	1	0.594654685773911	9260000	104505	1582	26148	75	262	17292	0.0013706941946020823	0.009995276076548956	0.2364929431811753	0.002446545189403965	0.017499128123522903	0.33381130234256634	0.0038876541799356657	0.0019046324450058812	0.005997896656327576	0.017577917237808098
S	0.02	-2.7	0.542097878208239	0.210101691050919	648.153194884522	509.788323672939	0.421665258631705	0.535405086890105	1	0.607028812149871	11100000	99248	97	1519	44	34	1389	0.0005642552601040531	0.0004514324275071087	0.013931356337720706	0.0008954413361618197	0.0006629752521546611	0.01606484747144728	0.001859835104406853	0.000157045962230803	0.00034144826169993803	6.202578101963864e-10
S	0.02	-2.7	0.290897004182796	0.404112942617626	719.579177898858	393.550273013307	0.539663175679451	0.300436717325791	1	0.508712682535524	12150000	83766	261	1999	74	104	1839	0.0008867619836809391	0.0014206837449923623	0.015213152297412763	0.0015462849771099275	0.0022383130659758737	0.017609284888606122	0.0025610520846070105	0.0006152091945675896	0.00042474959440574276	6.882901537211363e-10
S	0.02	-2.7	2.63309086603206	0.242930071942748	586.290147267228	826.927175039106	0.967305771186929	0.838003401171331	1	0.654324466569015	7720000	105486	73	1477	47	32	1340	0.0009778168836429603	0.000734515843451587	0.023528247270518877	0.0014593913994106322	0.0010886426186082956	0.027718336339511245	0.003437944525182542	0.00020217857874819877	0.0005418154580413056	3.7023745265711035e-9
S	0.02	-2.7	0.541883256705546	0.35379650237989	679.58031528665	837.439755319213	0.649950988911442	0.16114486602407	1	0.514773198623509	11330000	90552	169	964	166	80	931	0.002245974480708533	0.0025881424351691515	0.0056130267865577765	0.00414961925596742	0.004046005211994317	0.006137260038436775	0.011948026031493017	0.001345495626628629	0.00018790998139074966	9.978105666168119e-11
S	0.02	-2.7	1.69774836935878	0.54166427997718	895.581405174092	316.565634461103	0.360855557540546	0.300334776898151	1	0.420498155255721	8020000	76414	296	4879	85	129	4454	0.0017397503764197612	0.004359641510975659	0.06451287020121663	0.00282995783692754	0.0067471518761307095	0.07399091359891262	0.003943587973575327	0.0015023428649060418	0.0018471062488615113	0.00005995017654842824
S	0.02	-2.7	0.0150094038522752	0.662189837799342	924.235471409169	265.395707296353	0.461793395718999	0.559719481040869	1	0.918609223964317	17050000	94304	836	903	53	237	679	0.0004443969411622081	0.001658124062123207	0.003958790571172204	0.0007118113295652406	0.0026005418907516873	0.004839355918649639	0.0013267716603078043	0.0005535244278279903	0.00011088367533706234	0.
S	0.02	-2.7	2.47272716590888	0.782696726573828	709.500484498626	697.811314826215	0.538439009389535	0.921781242881789	1	0.757140816354045	8490000	80096	19	612	32	3	552	0.0005734330630779959	-	0.009000919447842556	0.0008312386510311951	-	0.011096005056195285	0.0019328758512708593	-	0.00020800993498355818	-
S	0.02	-2.7	2.7872358144034	0.401012071228063	572.772506622165	777.140915984081	0.507965587925142	0.674868491005778	1	0.321478060657789	6850000	77638	20	1102	27	5	1065	0.0006663146464675162	0.0001844696650162521	0.019569294070818765	0.0010971021921552192	0.00027999900552742613	0.02108820481106136	0.001842533739479556	0.00006317169817392828	0.0005158723971035995	6.075271549851953e-10
S	0.02	-2.7	0.202052075143996	0.328774653708432	603.070600737745	769.700800230471	0.649327769755971	0.0366948837905987	1	0.0254271974446496	1158628	7596	151	1	320	144	1	0.0387328918203897	0.00973163263443964	-	0.06094371244068049	0.012031811292586545	-	0.23902873045771986	0.004902657732725656	-	-
S	0.02	-2.7	0.658188927004574	0.217882834971629	973.19467822448	966.007194496161	0.351425610693994	0.622104312849668	1	0.855691164842192	12370000	121732	22	49	29	10	45	0.0003393029582224554	-	0.00038112632625479886	0.0005189595064165482	-	0.00043321764346955694	0.0013478973409368315	-	0.00001036536548711982	-
S	0.02	-2.7	2.43895945376769	0.737070841538991	427.980552641266	194.079930489085	0.500322850658549	0.834844275920627	1	0.996050422100971	9230000	101034	680	2578	53	205	1665	0.0008991163261208023	0.00347723871560432	0.023856275667827626	0.0013593056949733368	0.005254643900743344	0.031001486416911025	0.0028150155633362936	0.0007516804082415454	0.0006436212894065161	3.92064580979512e-9
S	0.02	-2.7	0.852216665984542	0.0887736758500459	917.811144549184	759.464423662155	0.0210321180498028	0.796778053569366	1	0.925832406141915	11730000	132032	62	71	65	29	54	0.0008327275470272474	0.00020193464834795052	0.0005093824781649671	0.001375462204478429	0.0002720977474722879	0.0005987751907687045	0.0033384321882940536	0.00006563845690448724	0.000013997822475042704	0.
S	0.02	-2.7	1.05816124253727	0.0901722545044485	308.940529679241	929.14065088063	0.333919137005878	0.650785363340329	1	0.216338122829477	7820000	83571	118	1333	37	31	1259	0.0008565501884243529	0.0005054797223848592	0.017528511589893492	0.001646106311203064	0.0007896122283478728	0.01874045227211689	0.00811127679372712	0.00014229756653074278	0.00048085717888392087	6.589470670539199e-10
S	0.02	-2.7	0.679086397080454	0.908449851386717	128.991925886233	290.141345386946	0.280952425165808	0.803969914746883	1	0.501337811727602	10300000	52131	955	11217	31	180	8415	0.00047219751014379374	0.004210020402025994	0.09548779233083998	0.0007943246380270858	0.007070856029381211	0.12573867003838562	0.0009810406568036168	0.0009673116325702766	0.00239433696532521	0.0009080821092992627
S	0.02	-2.7	2.71410692195815	0.546441263716343	891.639971241297	405.94182026091	0.770934339788667	0.0870682151493689	1	0.216020881146783	3959170	40145	73	482	404	55	469	0.020842888120727494	0.006478804848123239	0.009130635450541682	0.04095370413303923	0.008899153426766126	0.00989655319533673	0.09642865721468433	0.0030813475982475556	0.0003278079310103752	3.9690304985869846e-10
S	0.02	-2.7	1.4606399208034	0.464090225748247	60.8956131574772	732.587517210352	0.252597842105601	0.334265912005858	1	0.956080086304915	10680000	122383	1313	2692	71	146	1628	0.0011176081930843519	0.003084223780360314	0.012601747870080414	0.001990829209726054	0.005242183727986501	0.01648137319277668	0.002630117878761903	0.0008685402648140115	0.00043733592931674076	4.316423621892113e-10
S	0.02	-2.7	1.67910173960718	0.687503502190378	331.372801990916	908.021910258174	0.690663111705376	0.667301647450355	1	0.116504480484188	7570000	59638	211	3129	25	63	2966	0.0006099378419115208	0.0015988267974146409	0.045541013394487365	0.0010846499137584895	0.0022707111055378024	0.049052085584865804	0.001949926052422086	0.00037325255972039733	0.0012238458271254208	2.5097849536254966e-6
S	0.02	-2.7	1.91201487337079	0.306493895339099	122.423900634438	641.700521560001	0.624204113430821	0.754319212309294	1	0.125980194039947	6990000	76041	1867	11711	45	503	8831	0.0011009263645711037	0.01713312555391872	0.1451240866895081	0.0018620306343989116	0.028586731851847125	0.17283820273255257	0.004666083866861398	0.0025830189688843754	0.004012249273270637	0.0053264006286182514
S	0.02	-2.7	0.0807361419844597	0.589140044511947	25.8359232737249	953.956409694957	0.464624882598017	0.15639384104821	1	0.241190543548718	11960000	68611	13878	11488	116	6968	7112	0.0015428656468421628	0.08808077214122835	0.04277872386553537	0.0031832677362467984	0.12577017925047942	0.05692466845734759	0.005332458273194634	0.010783045410297943	0.0014657344394381502	1.4700597647703753e-6
S	0.02	-2.7	2.47732932869124	0.571914043168373	273.524370884225	803.59979644523	0.0872311242413701	0.318037579289207	1	0.772628019923523	8860000	101494	120	830	39	50	786	0.0008930364458298914	0.000620973762253403	0.011635848629022378	0.001637592395321022	0.0009409333127940186	0.013466827751611926	0.003161554027414916	0.0002061877647930202	0.00031934787875947045	4.0153944570027627e-10
S	0.02	-2.7	2.69391016199586	0.918498211609101	659.825493546897	772.117310580018	0.927609284587689	0.395683968039858	1	0.622319766824596	4950000	34675	29	859	26	11	807	0.0008651396068890004	0.00041317536570362217	0.02141809934707756	0.0013628945351899238	0.0005810688233647507	0.024597897615529316	0.002353048908112835	0.0001403156588277863	0.000539345601766974	1.9545192362957e-9
S	0.02	-2.7	0.300346209377693	0.431232675644718	252.401872160938	8.96913965950219	0.732501815462385	0.912097601274152	1	0.0539072231936402	7480000	53152	12506	14564	29	1319	5372	0.0006365437154037645	0.033149014890446186	0.05290498737191923	0.0011012795971705731	0.05916355175048078	0.07111218657635775	0.0018887731723026679	0.0033232335818996353	0.0016721929864380622	0.000012064128810689674
S	0.02	-2.7	1.017292507929	0.637895291309359	472.216854906726	461.032865739657	0.204616999751394	0.516218805525025	1	0.462007777613415	9290000	71577	193	2895	37	67	2672	0.0006559154638119377	0.001270318854193118	0.03280472602233897	0.0010999566605258448	0.0020670151990839886	0.03700088222155128	0.0017911017609671834	0.0004317477762938845	0.0008539854941521084	6.583432858092256e-8
S	0.02	-2.7	2.19349893866735	0.846205714124135	656.440274631599	84.8651933744584	0.834593914830933	0.174849426006116	1	0.686809666239746	6340000	52985	464	3024	58	137	2642	0.0017263608957094568	0.006014312712032712	0.0478030808098317	0.0034917511604720553	0.009521274898559721	0.057789469498948434	0.0054433577907897455	0.0015815931801764671	0.0013377303804837054	3.990575606876178e-6
S	0.02	-2.7	0.49724989044617	0.446319150713531	558.734804111232	748.534194437145	0.321603589178707	0.503443966496743	1	0.808740453705092	5020000	40652	47	102	21	13	97	0.000552780424782779	0.0002448399714705308	0.0020794889455824452	0.0008262593558175103	0.0003665471821238401	0.002382052075188788	0.0023705950308337705	0.00009605762835862962	0.00005759069314215171	0.
S	0.02	-2.7	2.69235759232811	0.586231377816414	771.412419371678	837.382425539079	0.752293445932324	0.572379966734839	1	0.234633826738552	4920000	48135	10	587	16	5	580	0.0005569275870607189	-	0.014514931375298327	0.0009727278697840784	-	0.015197909382416571	0.0019292901876959492	-	0.00039129958452541837	-
S	0.02	-2.7	2.29874653348324	0.438900913025417	19.4719698861334	753.571673391338	0.135499186625609	0.596371257832427	1	0.105079197205349	3130000	32271	756	1992	21	181	1189	0.0013074982622902117	0.015650739791561605	0.034250477494209286	0.0022636549456372993	0.024805001328897767	0.0409155187952643	0.007818497911592713	0.0010852495108681956	0.0010508674510126337	1.0425109711862862e-7
S	0.02	-2.7	2.9201342052624	0.14552370099646	271.971950698607	984.428723362999	0.732996334013322	0.659149969475319	1	0.213648905760856	4680000	62158	155	4382	45	60	3964	0.0017903583485561292	0.003051429703616139	0.10677114803876651	0.003054535705331092	0.004425309479460185	0.11981295941753428	0.012210700300350909	0.0006654849443555344	0.002892244047639056	0.0014519154356505367
S	0.02	-2.7	1.79195690128225	0.0789776861358966	503.616244659106	119.731570733354	0.873003288835761	0.218719517069498	1	0.68004449951669	5950000	78373	593	3749	179	202	3359	0.004988564682061369	0.010299174435180167	0.059387554823574155	0.008708702540785497	0.015936938898048758	0.07062392349666945	0.01700980427542677	0.0029459892003079803	0.0016901669500320414	0.000030170111227108335
S	0.02	-2.7	2.14835965783016	0.11545849399128	391.65118210267	698.300327073515	0.368345374437368	0.709620108723922	1	0.0447756406272148	4440000	58718	152	838	83	44	812	0.003671686639479279	0.0013379980073480518	0.02186517385754865	0.007052004792503451	0.002102699405875812	0.023025356121822497	0.03807039198164285	0.00042397905469763244	0.0006057905931200668	2.462491071254068e-9
S	0.02	-2.7	2.7425704029483	0.649810371736361	602.40131055037	2.45361277304212	0.321781089942462	0.206714828710371	1	0.151124819624577	4020000	56400	26107	46152	45	8508	15789	0.0024617520362374915	0.562738413811943	0.33640790276406485	0.004429066272670138	0.8968178317365934	0.44626405343524594	0.006467142976145137	0.04080454042638197	0.011574657697137251	0.02470734336648023
S	0.02	-2.7	2.71728307005634	0.587126850640953	2.43532951041203	611.274039227215	0.0707183551912323	0.315199666540988	1	0.501440109830405	5180000	58320	1122	3341	50	180	2446	0.0017571783160787037	0.00737166469077052	0.04979109341029059	0.002953669514036407	0.010661959525218546	0.06260496198625715	0.003719051741122268	0.0007353662295489226	0.0014615949665134137	5.8376249280355665e-6
S	0.02	-2.7	0.727729119472002	0.696515905916282	341.267707957464	122.259196700572	0.774525093139104	0.807986173304098	1	0.127337261672288	6420000	39979	748	4296	20	210	3685	0.0005412926970002179	0.006730009516476714	0.059169181660503625	0.0009836485793203872	0.01079689995800472	0.0667450729509643	0.0013190603959639506	0.0011886760891649806	0.0015874099084355181	0.0000315945144770032
S	0.02	-2.7	1.76992159868905	0.522494701826457	695.665564568323	955.817376382345	0.679865057922612	0.0443007393989738	1	0.397181498233174	1739062	16819	71	46	347	53	43	0.032406603442284666	0.0037263785905331187	0.0016009689910694018	0.05161574250021967	0.00482435195507828	0.0020308875804052984	0.17625908389658038	0.001698542449279489	0.00005824214786192917	0.
S	0.02	-2.7	2.56011055977191	0.515299322456666	240.044453292064	568.200067649418	0.4129663792949	0.872289800310138	1	0.599258435861792	5400000	63194	152	3935	21	43	3218	0.0006685585241150532	0.0017445033615115946	0.08414684889343386	0.0010494923415661109	0.002790584139096036	0.10627671384360293	0.0025889966308643296	0.0003816541651010027	0.0019557221472408953	0.00038509324616915774
S	0.02	-2.7	1.54879333972639	0.163465201028753	713.100759332782	715.846084052419	0.742456856633979	0.543615589561849	1	0.585332616172245	6300000	74374	35	562	34	8	518	0.0008534294067090487	0.00016781222261200325	0.010131125230907338	0.0013737865761547985	0.00021901476671450678	0.011867404193239329	0.0027829256491569113	0.000049371466436895054	0.00024787412017895303	4.4237738643880076e-10
S	0.02	-2.7	2.73367789720581	0.690354273154764	287.742473123053	637.744984040598	0.132376598226855	0.149472370493381	1	0.23683119826088	4930000	46460	74	2197	136	43	2141	0.0054575346911065565	0.006104449977713466	0.04765163757276313	0.01085149273493258	0.009108487641883965	0.050069826479640075	0.01875259982987544	0.0023956927927595902	0.0015603537607387175	3.7984093070483574e-6
S	0.02	-2.7	2.36080208641204	0.31087519191912	419.544172366251	152.310264941082	0.062205164032676	0.225148390995738	1	0.0246794224685729	4640000	57493	2637	12139	114	1276	10336	0.0040277085510477045	0.06134917201969864	0.2558049049932393	0.006414617828603463	0.09792936968418225	0.3042148163692548	0.012955748798027631	0.01469688223372949	0.007842272988996262	0.018631215997843318
S	0.02	-2.7	1.37156643655064	0.135463255180024	648.366104725831	701.385621208164	0.529216932627989	0.464204117850411	1	0.473853519516545	6030000	67381	30	728	43	14	681	0.0011701746311632004	0.00043624983854986484	0.012875673955922672	0.002009201601860871	0.0005748060175641642	0.013975064447218943	0.003616611889073787	0.0001388817017948783	0.0003494415091880207	5.089475936904013e-10
S	0.02	-2.7	0.0657426926996436	0.555457007980731	258.441326239712	316.390370458226	0.368204975537267	0.933532619810816	1	0.915005801343845	11880000	75006	704	1148	42	180	789	0.0004725298950794126	0.0018843200952973092	0.007307583099952221	0.0007289559962483594	0.003124890807621234	0.009655134292496686	0.0014504939892727628	0.0005110118317434139	0.00020106941342335922	3.099989058654315e-10
S	0.02	-2.7	1.90657506145126	0.347328795461305	164.148913037884	330.242963305938	0.0245902846518078	0.787013281067029	1	0.50805573247461	5840000	66877	226	4815	39	62	3998	0.0010886496977812743	0.002538374701500819	0.0895697437572265	0.0016903869744853365	0.0036575092803866147	0.11222598151951174	0.0041934914959037934	0.0005929911490105042	0.0022061847029841643	0.0005802653034753061
S	0.02	-2.7	1.69389579218591	0.792796854161491	381.855326441361	413.58430551735	0.199159760940134	0.238165339234452	1	0.156429843243238	5580000	40100	212	3992	77	121	3889	0.0024843610699119955	0.005082735281100554	0.07924695633720598	0.004291706779123269	0.007581727572816865	0.08451722897803544	0.006225492342618653	0.0017457782712695393	0.0024108506365730573	0.0002710897382112017
S	0.02	-2.7	2.47473141233795	0.827666842105327	972.620074020604	174.955433495501	0.346152935153029	0.471153054507024	1	0.595672408705603	5400000	48560	443	10122	33	89	7825	0.001077304727461212	0.005048935158152758	0.20367461318673966	0.0017987751694577142	0.008285945576577776	0.2729074704759287	0.0017732075039066115	0.0011844329906792266	0.0050233448029425665	0.012759318925376345
S	0.02	-2.7	1.54818062251246	0.604321020558114	396.225871691549	131.966896614177	0.351143953726321	0.244689629115609	1	0.636437879564419	6430000	65069	1670	15695	63	433	12303	0.0018348500537629518	0.017114560066693464	0.24077581104250584	0.0034904627670393202	0.0259696195404329	0.32428060821138116	0.0033504577607941528	0.004127689200325887	0.006418531263193047	0.017568160759365226
S	0.02	-2.7	1.75239954481256	0.881093612846382	803.907574427349	334.130012415432	0.841141925584552	0.174832308732189	1	0.269415113936894	5480000	33376	72	1357	68	39	1330	0.0021323867537310186	0.0027379147366634374	0.02590986811026688	0.0036878888353399043	0.003835817088209894	0.027378356438735065	0.006312356507492561	0.0010385465359621568	0.0008376892838762446	6.09133405646726e-9
S	0.02	-2.7	1.89633470523643	0.336341178131459	915.318205663972	297.902973186513	0.486559288048639	0.0703564099604783	1	0.0985225212928	1626680	16718	168	230	350	140	212	0.040655098930544316	0.018118227713643287	0.006881636875573195	0.07369984577454194	0.02530892041584049	0.0077916691735890825	0.22008335059621925	0.008542361737411788	0.00025656442089099966	3.3708065095176677e-10
S	0.02	-2.7	1.7173988185036	0.24583715052729	774.684477977765	200.637594931795	0.343174412550681	0.238341330553592	1	0.358752292391067	2960000	33303	265	3919	61	91	3335	0.0037923728640168177	0.01135489604394309	0.12772607543368897	0.006964566562939314	0.016637078077318523	0.15674999211535343	0.01162898784523384	0.0025836782260849444	0.003810441387332322	0.003373182790252441
S	0.02	-2.7	1.10858913116982	0.95919000645311	861.768260113116	472.495312255365	0.751941233359005	0.377796911499384	1	0.596330951543045	7000000	32625	56	671	20	20	624	0.0004824348232730738	0.0005103771026597072	0.010329776339991277	0.0008033732554028319	0.000821142594447485	0.011822223078007715	0.0013421430430308428	0.0001755256110363158	0.00026795849552596314	4.447131866399548e-10
S	0.02	-2.7	2.56460276638987	0.264304835611608	745.164507938348	24.0338351698774	0.5654752450166	0.535603832614097	1	0.941402530030551	6570000	106001	3171	10533	54	182	3782	0.001399759561250278	0.011024338313159665	0.045472432129783726	0.0021319177667487896	0.018726370649325353	0.06545153654822283	0.003937519297194486	0.0017744744400540332	0.0017071338593141463	2.3542800939270023e-6
S	0.02	-2.7	1.84630820118764	0.0384784034832073	708.630239407945	352.0486963473	0.502271776696048	0.611737035784923	1	0.787229722006821	6120000	82844	137	580	91	61	469	0.0024737656587219144	0.0014696507172946565	0.00897702665133677	0.004151176414154713	0.002152857308661225	0.011203504627415662	0.007986644426100394	0.0004075137046141678	0.0002575854384267664	4.0752978721084513e-10
S	0.02	-2.7	0.756486694593008	0.550538105727082	555.553196109265	677.38672982718	0.243189014174092	0.0696864825021315	1	0.604947446708501	3855867	30443	218	114	349	168	106	0.015533616846835432	0.005068554780866462	0.0018311516080604998	0.0279116130681754	0.006938572122921747	0.0021089016602654615	0.0837442795298659	0.0021859276583179182	0.00006053161055955703	0.
S	0.02	-2.7	2.65706217250471	0.400505527379533	102.332896471843	85.8313346980601	0.47945480262895	0.833184864821359	1	0.569192303306799	4400000	59872	1942	35897	34	204	18236	0.0013915700801581845	0.021800057087280934	0.6412975023169595	0.002247824807110042	0.041385783502274696	0.9942383996383527	0.0030230298079773226	0.003313225964044861	0.01595128558970188	0.03400462737825681
S	0.02	-2.7	1.07348329483636	0.934505385410528	45.5190801315908	908.285318957827	0.743296394795507	0.621216784095733	1	0.601635699359569	9090000	64392	5347	45893	11	390	21667	0.00018892188979597005	0.025179127186331	0.2920426643100931	0.0002819837971394356	0.0491822663934491	0.4538433097484431	0.00037700351566116475	0.0023919617821808203	0.008313050979584272	0.022734601667646175
S	0.02	-2.7	0.070076656471656	0.252473683345482	127.404259741049	987.049733318589	0.928690310882089	0.540744250946315	1	0.281456659868233	5220000	32329	938	5837	22	337	4262	0.000724799925367056	0.018948189881188085	0.11524138638738521	0.0012580394163974233	0.029306797990739892	0.14040592994733322	0.0017844305842765963	0.0022666484904772933	0.003266702778980004	0.0024394253210277073
S	0.02	-2.7	0.323344730420189	0.204442986816911	92.9107431593437	619.915589990246	0.25441389070015	0.154412938317957	1	0.228941588877341	5670000	40519	630	1815	183	299	1569	0.0052760453545241375	0.00944961381817793	0.03484820692880874	0.011736575799585884	0.013824555704973124	0.0392019900097287	0.02808743939905027	0.002688962913174928	0.0011282154375004518	1.461663420788929e-7
S	0.02	-2.7	2.22133224454208	0.287522577235688	966.078041793544	147.726680351031	0.0286208213629919	0.693462565232917	1	0.384339737137644	750000	9233	67	1566	3	16	1059	0.0006473840011045239	0.02053078663188425	0.3244049091386593	0.001095460769354545	0.03332185414023948	0.4234010999364748	0.0010219246981968413	0.00314289797489069	0.008605711661269434	0.024188679292477006
S	0.02	-2.7	2.63934958475841	0.685687575942591	473.075543611778	653.512932944626	0.715599553349321	0.751247752366108	1	0.773630222049398	910000	9930	6	95	4	1	81	0.0009482692430622887	-	0.021883441728713406	0.0017106619639644096	-	0.025977061789335856	0.00314420632075304	-	0.000536418966866969	-
S	0.02	-2.7	2.83131983638899	0.281475049065204	211.974976951133	631.107879662483	0.951116922434593	0.0210155104961949	1	0.928258842558954	895363	13520	134	4	270	120	4	0.044531970921602666	0.022777737751767727	-	0.05709427798273781	0.02973738292414825	-	0.3450240181681114	0.006281643420260955	-	-
S	0.02	-2.7	0.128310511450053	0.251404071157889	588.81012684413	731.329612923918	0.53340398855282	0.303921570669925	1	0.745872459398491	450000	3363	4	15	2	3	15	0.0005732773656246269	-	-	0.0009471171828292597	-	-	0.001313284074440952	-	-	-
S	0.02	-2.7	1.35927343432795	0.169922672322127	922.296092337554	315.979754785435	0.631954587043808	0.217024017825818	1	0.159285886901351	810000	8777	14	108	28	5	104	0.006954957090680889	-	0.024541693716217932	0.014247906072411252	-	0.025390307638064123	0.0393021102473729	-	0.000760669573637793	-
S	0.02	-2.7	2.56972813041699	0.758820641658968	667.160235136556	211.397584872589	0.848192034260322	0.0387850350654695	1	0.593288904729029	1778889	17301	185	126	280	132	107	0.026353002427291196	0.007836884937004192	0.006010343524511965	0.0392432193728564	0.010931528227394302	0.007581783511779226	0.10901605067266017	0.0025852788610014723	0.00019481601909352914	3.208401608031105e-10
S	0.02	-2.7	0.781563513748523	0.400639189419575	599.349235149596	24.5004192020311	0.105434839262827	0.516522931692432	1	0.551821958592676	5230000	54685	8225	38629	13	869	17464	0.0003994549366005754	0.1112400765141949	0.35190195545677844	0.0006097970205500124	0.20623610712769141	0.5551093795253262	0.0011326982703724767	0.009012818488179225	0.01122377949830629	0.02697268173090626
S	0.02	-2.7	2.42218542076733	0.602185803534535	304.747195694553	413.347098875921	0.52703898438547	0.792892970169813	1	0.2965840553424	1410000	10480	7	343	1	2	314	0.00024763096081003	-	0.09402169522701094	0.000515696567837073	-	0.10720958014817711	0.0006929568491043414	-	0.0024107108416737797	-
S	0.02	-2.7	2.38898015626674	0.96183231293902	23.260867023005	11.1850345802686	0.249796409881114	0.963835009384038	1	0.459311231270554	6340000	80719	23095	138865	8	279	27366	0.00019131621222772755	0.021654751893747756	0.6849094374974801	0.0002536842944290218	0.051429174751183866	1.2269494925737943	0.0006442590372780204	0.0012233878831359333	0.020520692045934312	0.03463384703321998
S	0.02	-2.7	2.88616210895748	0.749633182501196	762.575441002333	337.736855244646	0.223492727064482	0.0792129259548311	1	0.935501483575642	3530000	38914	385	93	236	222	66	0.013611855688419631	0.0091222775986876	0.0008045395662756358	0.02588754207704996	0.014247299993154706	0.001102978452990217	0.05005557824418546	0.0031149329921894117	0.000028005514094108853	0.
S	0.02	-2.7	0.791870799505119	0.0665180478175778	466.634568223704	111.468607244507	0.432065910371634	0.831879443729658	1	0.170738713890692	3670000	35070	888	3114	20	193	2258	0.0009847849454250076	0.01381081555399977	0.0883822881595337	0.0018028997838298222	0.02378765437124167	0.1070382227769054	0.007091443639142037	0.002105366916049584	0.0024816223590653015	0.0005785193533968811
S	0.02	-2.7	0.55105141478748	0.3977412178272	343.40878665396	733.150999045382	0.581858888649336	0.545406154914868	1	0.918822107211888	8690000	70975	237	450	43	75	356	0.0007208013160018606	0.0012541781932028286	0.005642409413766061	0.00112691434052249	0.0019302436192570266	0.006960312030433564	0.0019985334799310557	0.0004142126593796971	0.00015934820026416595	1.2627833759053754e-10
S	0.02	-2.7	2.58723082962939	0.0684292736031971	14.71826548633	62.7092342489739	0.29652253524246	0.363866107444377	1	0.862758218598678	1640000	21287	439	2637	10	36	1106	0.0014923355475768858	0.05453574229872688	0.1724316658516317	0.003343633460001442	0.10984406783654271	0.25591607872531386	0.004299642642114179	0.009551003103477581	0.006584583626970641	0.008692662132542515
S	0.02	-2.7	2.92629533909613	0.691272095516648	955.537823614982	511.066588762862	0.844518227194825	0.872701403981264	1	0.618566059018654	2100000	22192	3	114	2	0	105	0.0001591693942558565	-	0.007175899984081492	0.00019940555100906874	-	0.008481686542432122	0.0005386605780753434	-	0.00017959642777460734	-
S	0.02	-2.7	0.190148809466422	0.542587341663829	633.897561887359	210.318812568307	0.847389667438208	0.71298662825998	1	0.681191023902237	8940000	52410	143	1018	15	37	860	0.0002183048748624037	0.0008265246821802893	0.01369340426613882	0.00033058897778773613	0.0013012484948129943	0.017404920330643947	0.0009076977049309194	0.00027005704944099923	0.0003245116451856884	6.475871572026371e-10
S	0.02	-2.7	0.656281787515553	0.893893899849513	697.878640227493	62.8586924022052	0.269862222811909	0.0303358264407301	1	0.945796904372195	510000	3777	239	45	82	135	6	0.022265553507452643	0.032404376203580436	-	0.031043643786745085	0.046232288280707225	-	0.06634481288590138	0.011654027673537912	-	-
S	0.02	-2.7	2.95223705608879	0.161932634997566	490.253868326512	790.571597525673	0.119047136401562	0.959383251536504	1	0.0720007847492568	1120000	11166	1	23	3	0	22	0.0007855242940355678	-	0.008194347837093746	0.001375105410506872	-	0.008495754264462323	0.00846813105839602	-	0.00021041231617322998	-
S	0.02	-2.7	0.683104626786076	0.889680605275469	839.356804939008	617.206021598907	0.610267439546661	0.842656580265494	1	0.422233861940178	1480000	6851	1	31	3	0	30	0.0002936186135390737	-	0.005476499683248742	0.0004041701803224286	-	0.0064473656529431015	0.0009112420156926988	-	0.0001432930670664348	-
S	0.02	-2.7	0.624100801901562	0.490181959481969	184.640149428567	61.8447284540657	0.742223706335196	0.161584858216568	1	0.372818487476387	5730000	41289	1817	8419	110	805	6231	0.003419107094890502	0.04380857722034165	0.1386856019969711	0.007580003334042463	0.06500289968657548	0.17565939783589396	0.010986399951126304	0.009174146871092909	0.0042620352873995295	0.0049146797804619285
S	0.02	-2.7	0.865543248215971	0.924597328155027	343.925765740217	720.212068431937	0.375133530320156	0.0677329319444446	1	0.995871323212008	5350000	28815	344	36	289	235	20	0.009174439328063739	0.005135674676998674	-	0.017119262007230827	0.007068673793012122	-	0.031125055488971477	0.00199526070333169	-	-
S	0.02	-2.7	1.10629103592356	0.0170003184418697	70.1467838404497	623.507447725775	0.939309490505778	0.429414597245735	1	0.108462184581462	2620000	36317	4976	7947	35	1719	4643	0.00233398616595693	0.1462157972210516	0.2243580623740478	0.0035952914209132344	0.24154555175765907	0.28920815186957655	0.05537448564872963	0.017779650933696003	0.006731339029941701	0.01604788853352872
S	0.02	-2.7	0.922049940857505	0.799174853874359	324.467387064693	36.2944788778243	0.621926516671024	0.294378628924957	1	0.560977340645302	5050000	39150	2266	10693	53	749	7141	0.0017164000203342225	0.050944331628561275	0.16883229412650888	0.0030867863350725606	0.07495338282869067	0.2302369867004074	0.0029971643793977143	0.005885338056130521	0.0048375293002204155	0.008845966592694165
S	0.02	-2.7	1.85512247307145	0.921315470295138	737.567973260049	8.55723880487247	0.259683217725879	0.81542997136432	1	0.993402655082939	7520000	101773	14160	32766	32	477	3806	0.0006917636852057088	0.020578424431880106	0.06340607306391485	0.0010453627661242018	0.03946161823613753	0.12634684420703893	0.001746111640026473	0.001463278698647023	0.0023051781634022637	0.000051739367123987285
S	0.02	-2.7	0.865392774617931	0.152385713763845	878.819432029537	17.3002437527323	0.965824799976204	0.0557268037273353	1	0.586276917888078	1473286	15036	99	21	342	53	18	0.03603471309684662	0.0035154043127619754	-	0.05653702394452072	0.0046715162031830525	-	0.29484601497340546	0.0012036429296501366	-	-
S	0.02	-2.7	2.55025803748487	0.245962159938454	65.9055101752202	669.042476003529	0.820766275879535	0.616392238650345	1	0.752985261491453	2230000	28527	601	4374	11	48	1793	0.0008422877831217535	0.022927469118796225	0.17939426562302743	0.0013599879461280314	0.0428255972726918	0.2869407879133235	0.0024884688392621044	0.0037949527231616004	0.005462103863350852	0.009612614966446106
S	0.02	-2.7	1.48575379166445	0.712516761206825	82.1155427145257	639.074941069015	0.817663678191181	0.0114377845833609	1	0.29278811334634	440000	3847	-	-	214	-	-	0.06754182497920318	-	-	0.08737026202340129	-	-	0.30282861679680134	-	-	-
S	0.02	-2.7	0.546382313435487	0.0746594617376779	210.486139543839	458.157151279483	0.398599678521961	0.278340466869192	1	0.319603806048029	4250000	40437	254	2642	79	112	2334	0.0029213601461671977	0.005939947231180741	0.05415776701239183	0.005749516018096549	0.00857051629182352	0.06325223767283865	0.013108951551564942	0.0012337449508329724	0.0016247816605845311	0.000014781835334247052
S	0.02	-2.7	0.284986258721545	0.109690864905883	174.455360185569	884.737238618317	0.552775939615842	0.0428396807037892	1	0.781003229790279	1295481	11601	-	-	274	-	-	0.027648753239303388	-	-	0.03646318520627532	-	-	0.21648689216541325	-	-	-
S	0.02	-2.7	2.28439706484511	0.11541457113206	716.660301285096	31.9575151854004	0.82593835795906	0.302461568462771	1	0.373892410256353	760000	10246	-	-	4	-	-	0.0014581121524582592	-	-	0.002862259603039753	-	-	0.006440453966520785	-	-	-
S	0.02	-2.7	0.087539714655037	0.982784580578606	398.699137067474	947.180045786883	0.615917639671338	0.0982081794548684	1	0.817999431543363	8500000	26137	-	-	139	-	-	0.002487192862178818	-	-	0.004702136267465162	-	-	0.0073792415149782405	-	-	-
S	0.02	-2.7	1.92163315863877	0.932597997220721	107.124478927723	321.227451677249	0.54459063294486	0.80287052797166	1	0.596460175048485	6050000	43483	-	-	19	-	-	0.0005597502644881638	-	-	0.0009131252412860355	-	-	0.0011684682206272385	-	-	-
S	0.02	-2.7	1.23496567111405	0.644764447225906	898.84764918316	174.715871588791	0.886283168903489	0.155760581669394	1	0.849809410078841	1340000	12195	-	-	10	-	-	0.0018873957448361576	-	-	0.003957603545452484	-	-	0.007949759846310302	-	-	-
S	0.02	-2.7	1.8506374914395	0.948297702117184	596.68495645068	623.23069172162	0.886093942036794	0.893531684933631	1	0.396622150558123	5510000	29728	-	-	11	-	-	0.0003696660574126956	-	-	0.0006128682057760403	-	-	0.0010874138515117114	-	-	-
S	0.02	-2.7	1.45685070171083	0.350906714286207	556.886619567003	44.9022778994284	0.888518574861862	0.611633872444198	1	0.0630887854626323	7080000	66753	1199	2710	52	335	2127	0.0013813718143106338	0.009780404424502077	0.03237468976241801	0.002741866606081354	0.014794247122705806	0.03709894614323094	0.007269146400233102	0.0013225917452808367	0.0009534782358782026	5.474428661393048e-8
S	0.02	-2.7	0.494601753796388	0.718540036124079	386.355927872792	75.8309080437876	0.262965737420345	0.517042564518501	1	0.333283137374075	4230000	27473	2258	12197	13	675	7964	0.0005000572294120555	0.0489710303159768	0.18261032655909504	0.0008060090263828674	0.08463208819134059	0.2396272697353433	0.0008098076866634876	0.004277289600143256	0.005290050408171372	0.011044049828786753
S	0.02	-2.7	1.27998306892312	0.427717449937216	791.154893394243	400.208179492314	0.696176659379617	0.515080377973728	1	0.139596594515289	7650000	64723	113	1214	32	38	1186	0.0007778569528079003	0.0006248910747571923	0.018975280065903252	0.00140924207576479	0.0009949476309563123	0.01992976497544892	0.003864512828138019	0.00022675818319718794	0.0005302129913962865	6.501721771863456e-10
S	0.02	-2.7	1.08491458138701	0.275252248445479	490.974493040063	702.985485859688	0.997606475669514	0.983787964200015	1	0.00442288042687977	4020000	41504	134	385	22	28	369	0.0007973895929874622	0.0010942778303795263	0.011141017050308004	0.0012817641392213427	0.0017762016914599171	0.011863416296951621	0.0028900968643685004	0.0003183846407562502	0.0003027564977126175	5.169760340506613e-10
S	0.02	-2.7	1.22783936846608	0.127375847629036	312.577205203077	839.975440741359	0.933091427739825	0.236036047273185	1	0.941825457388084	6031536	76708	502	1210	328	214	971	0.009914226427450113	0.006874631847500927	0.014795140787891344	0.020159567611025178	0.010269113481715485	0.01822240207284856	0.0314009327476166	0.0020619418591385588	0.00047398266019707525	6.57626195484033e-10
S	0.02	-2.7	0.828892279441277	0.218304405788881	624.424079381278	60.1021337163736	0.865047187760709	0.0573327964478345	1	0.725066095061884	1715961	17786	210	84	337	127	67	0.03225599730478349	0.00991788927519112	-	0.055767101951031295	0.014364576427988484	-	0.22901369170194513	0.003261302372670031	-	-
S	0.02	-2.7	1.72854571761516	0.269378121140345	895.796436063911	542.549960982985	0.358063465037603	0.11124007615987	1	0.0908836666573833	3278873	34086	220	577	362	158	568	0.021372501894118625	0.009484443920650074	0.015127977138747523	0.04496978703483053	0.01435841738194329	0.016059584450645027	0.12274114418230345	0.00440797909010981	0.0005181923246276751	6.927237271117499e-10
S	0.02	-2.7	2.93686686869489	0.387454160454507	102.283340161286	476.646394809098	0.495853226013779	0.871914351470533	1	0.182856692714033	6230000	72586	872	11823	32	212	8424	0.0009370962716309377	0.01574059849815765	0.18200974957133362	0.0015655202157397949	0.02637800913390673	0.22080745969277218	0.0026961050727996256	0.0016401016203585247	0.00495552220683453	0.00986066718805942
S	0.02	-2.7	0.425226108622894	0.975360113072593	599.695536121693	762.30066747387	0.218591810559658	0.30485466347994	1	0.296057416075932	9470000	27883	103	890	36	42	881	0.0005794009623249106	0.0008091745337834688	0.011043619390009174	0.0009564169809936921	0.0012795076176465138	0.011593534275587765	0.0015884983514406778	0.0002948208939166646	0.0003225882423169181	4.56988988856922e-10
S	0.02	-2.7	1.2629558408083	0.465100988475751	117.777026595611	238.292275964927	0.618879198457122	0.32631773152789	1	0.889153787729718	3000000	28007	390	1194	19	89	716	0.0012578211766332914	0.013030059637214535	0.043970133558106375	0.0023034226119851317	0.02211196859274006	0.057517565381092046	0.0021269001116098205	0.003305802958614153	0.0013924494573397924	1.8957140995458182e-6
S	0.02	-2.7	0.489125992211086	0.969943085213782	624.04609930983	875.992663212106	0.890187887454161	0.233876497254808	1	0.72450840300467	12240000	44287	198	926	59	96	885	0.0007591015830455285	0.0012676781458831128	0.009091507914305427	0.0013828010954455893	0.0018797471753739627	0.010227705499992312	0.0021514838656441874	0.0004490393448775131	0.00022914029251709685	4.105334181558346e-10
S	0.02	-2.7	0.593408741231912	0.556855423947251	490.239441137369	602.540809871318	0.97664501780126	0.875536874751869	1	0.658852055624344	9370000	66618	102	1278	31	33	1161	0.00046584081670332045	0.0005299731027538292	0.01743449546710458	0.0007546958362901237	0.0007403219143160282	0.02118522184610068	0.00144683079282242	0.00016270672829291646	0.0003989894510516561	6.924699337016981e-10
S	0.02	-2.7	1.14567584220663	0.422731627851856	961.562075353392	266.887461703835	0.514212002493664	0.845914756757789	1	0.620085574979491	7810000	71741	172	2143	22	40	1770	0.0004584013355588102	0.0010691129270134206	0.03401242200358557	0.0007851722964235159	0.0017073137905865858	0.04377708079900289	0.0019664082211044123	0.0003440997567551281	0.0008070384286129	1.0138970304395368e-7
S	0.02	-2.7	0.611079302983029	0.128136224361196	554.708610131463	397.46063159318	0.412171479553351	0.26546672395639	1	0.721134113859215	11580000	108026	391	1782	166	155	1638	0.0022170290776929308	0.0028758107579896688	0.01525523176219565	0.003945744445705397	0.004101121340138096	0.017432042835699567	0.004729254667792236	0.0009256249714934462	0.0004327524791802971	6.728357901360199e-10
S	0.02	-2.7	1.93518965794809	0.444365538511885	603.148612984178	67.8694518762377	0.958789449431706	0.0537849531019354	1	0.645652943335527	1707948	19349	196	112	338	119	104	0.034786153367982985	0.011265148925693996	0.0030110875158507666	0.05660841872817302	0.016753980093004304	0.0034936643167714655	0.1937299798306498	0.0037779479676566885	0.00011078859464807247	0.
S	0.02	-2.7	1.0078536968561	0.87328973499346	562.477245580943	822.302557713034	0.437490028921687	0.905882713290733	1	0.69709706297845	9600000	53451	37	510	10	9	461	0.0001827747004965676	0.00015736318477134603	0.006978867719726691	0.0002722268503063434	0.0002238521462063784	0.008655879647448258	0.0006428959438560382	0.000050680977604507846	0.00015760096044693402	2.8080534347767705e-10
S	0.02	-2.7	0.431029125192396	0.384940301793346	500.205994224594	80.5833597717829	0.954548389632905	0.720767362390315	1	0.181324006090414	7610000	52006	273	1488	25	71	1379	0.0005043601784712011	0.0014899106275994198	0.019000323898190563	0.000896090034561184	0.0024052963309031876	0.020743366275088125	0.0019499669958750062	0.00032871200658483017	0.0005246594430844242	6.929350943239366e-10
S	0.02	-2.7	1.1471427989336	0.729730704141769	219.456311329601	155.135441526216	0.20490968265041	0.6930440868889	1	0.148614675707329	6270000	45381	1476	11990	29	484	10005	0.0008602125179734252	0.02083318028678248	0.18440968883150496	0.0015842231609075577	0.03408523711818176	0.2153049239854936	0.0017361634689427715	0.0030001649850780274	0.005014678408308631	0.01087345825804587
S	0.02	-2.7	2.79704622070662	0.175125686111368	696.849000512209	572.839158906522	0.72304240072917	0.303038686833045	1	0.629072088037354	5820000	82221	103	1193	78	48	1118	0.00243837491913046	0.002795022833716723	0.023910034216004735	0.004091399764917608	0.004148205671810859	0.027491088441390327	0.006842214103403106	0.0008219343855594638	0.0006576754013252639	3.994982791665801e-9
S	0.02	-2.7	2.25509860364735	0.109637277160214	316.297075885622	684.012295013463	0.811140386028072	0.896117246850789	1	0.709214795729558	3090000	44037	114	1329	28	38	1036	0.0015912722246217944	0.0022582803944737693	0.045421723188884953	0.002530643159987793	0.0031474948802063143	0.057644152052807304	0.004899829353036229	0.00048616245963189694	0.0011265682851174577	2.441297484519978e-6
S	0.02	-2.7	0.971076130958437	0.4030329756588	619.231335838158	554.719159554185	0.077776948886239	0.123936132575377	1	0.732703426770478	8790000	85283	376	841	282	210	805	0.005564795226950256	0.0057038338211450965	0.005829458462113536	0.012445060152193894	0.008596199068309527	0.006160430464445668	0.029668280398097647	0.002528404562584126	0.00019562712901815017	1.2359963891143142e-10
S	0.02	-2.7	2.96541696814324	0.857790502019537	337.811347017102	108.560945170655	0.616778241834496	0.95299608249206	1	0.314699470235261	5620000	44232	310	10034	18	60	7477	0.0005854309952409734	0.006773517328082532	0.21068334198615252	0.0009975668009686593	0.01190201786737514	0.26619299486665854	0.0012440667579718798	0.0009124794709462059	0.005376503489640675	0.013476209218901443
S	0.02	-2.7	2.95965714050598	0.040434482335467	22.4336958085658	316.192301421683	0.642844320445008	0.610025592246668	1	0.410753007300308	4620000	72162	6628	42293	64	933	16965	0.0024481063047020364	0.13052996786005533	0.40736097482883493	0.004044017717406189	0.21723169006192153	0.6237309656446997	0.007682282340689215	0.008965164668756522	0.012806820724374265	0.028160196268799054
S	0.02	-2.7	2.76523617935021	0.375916049456105	893.910911610909	626.960433503246	0.545019395524676	0.056126212716034	1	0.859901382103708	2300146	31324	90	12	351	66	9	0.027543267174944628	0.0024219092598179097	-	0.04632301437321061	0.003549446450920175	-	0.17035701252182256	0.0010507275165849961	-	-
S	0.02	-2.7	1.88610699736012	0.205566795105295	105.630011832638	111.531407982614	0.00934344440010193	0.802401872831634	1	0.270509624272329	6400000	75118	2080	24101	36	489	15584	0.0009705334733505266	0.03626736856298112	0.3378054452590047	0.0016489737021935177	0.062027578788957136	0.4393589916373879	0.002672759240411926	0.0038021692433451927	0.00933570748534831	0.02523290407532622
S	0.02	-2.7	2.77279834582501	0.398049969735336	41.2528087233071	264.566831851727	0.766400512774212	0.541274250303186	1	0.141037223754971	5670000	68768	10530	39770	25	3609	20373	0.0009774729344345034	0.26788381494357755	0.4242489220421805	0.0020012389349021455	0.4479008874360209	0.5395515261460944	0.004904643302476789	0.01847000172608669	0.012952741691122031	0.028882591845454896
S	0.02	-2.7	2.30751575029902	0.917967706915544	784.254796851947	68.1946076424147	0.361000433140234	0.626374512254838	1	0.563475845685353	4140000	30919	809	13840	12	80	7234	0.0005275321184256952	0.01638819191429266	0.3173881103820269	0.0008338868821063032	0.03173833894845096	0.4748677966353419	0.0015271802024683808	0.0017838380420733683	0.008238420630701484	0.023687162882954166
S	0.02	-2.7	2.66096140059187	0.589940838239425	921.538086903048	116.35850811432	0.0280526816965363	0.592347276532447	1	0.262277467115375	3280000	32700	852	13682	19	279	10046	0.0010273050916498065	0.04704779884106019	0.49662117833984515	0.001638046086798192	0.07717385549802167	0.6094914974668535	0.0016533020631029718	0.004875117187287645	0.013398430961545495	0.031195056051938622
S	0.02	-2.7	1.40587970731278	0.917258014306594	838.968858730261	238.690391513291	0.918749561222668	0.0154921458088459	1	0.038204811983654	1432272	7323	16	3	313	15	2	0.028970768960392298	-	-	0.03723015590592094	-	-	0.11159483887105495	-	-	-
E	0.0173933792727031	-2.20792460606203	1.2248564285301	0.502107414563863	241.088852394405	584.723788142089	0.987033218806445	0.0917539929830262	1	0.0680984101772637	968420	21538	690	794	291	503	738	0.11629306451290135	0.0828817839813615	0.014790569759422025	0.22102688693433756	0.23326975231476196	0.11652235574636924	0.5103317459639528	0.03535904394183277	0.0005383044806035048	-
E	0.0116582221153523	-2.25368172096343	1.54108454965875	0.539518806836949	808.139816884641	248.185446802271	0.716979653637139	0.904407936002837	1	0.0838193964621681	5750000	122431	626	1721	49	188	1604	0.0020567122557269115	0.004786314703298586	0.0050007196914869005	0.004600416438124024	0.01244516525791731	0.058711740664237635	0.008853147855079131	0.0014047175354423434	0.0001393461303896836	-
E	0.0268406901029143	-2.11348651718525	1.12782840587376	0.656686040759293	380.728221402045	142.858956071539	0.0267735185727247	0.331268215555138	1	0.978845882692816	7140000	204542	3689	3437	136	404	2389	0.005087852382628414	0.011007130002897322	0.013717070450635218	0.011232691647690007	0.02568995745366032	0.07837392519465079	0.00882096288977834	0.0026861911977310443	0.00039635067155225213	-
E	0.0181160965018256	-2.15539106710533	2.27136231188084	0.923479671536374	92.3790516748966	926.095005996228	0.208418480912719	0.741318565852527	1	0.859710549138967	6730000	158246	739	1316	48	75	764	0.0017019982987847965	0.002620897396316228	0.007861852813485788	0.004156903480926628	0.006285627326194591	0.03207406738876908	0.004817860158115445	0.0006494024481839164	0.00024310526349191782	-
E	0.0158909747410239	-2.13625957876856	1.99731460759199	0.484183202764864	941.381115809669	419.058817516078	0.239534621939825	0.00760469926580853	1	0.305042638010597	346682	10258	13	1	308	13	1	0.03690510831797454	-	-	0.2605118477809019	-	-	0.28066515330519276	-	-	-
E	0.0237976704183983	-2.26374173462875	0.329857383155307	0.858040976336174	165.488009072348	174.88072160236	0.139133981938492	0.168700986691167	1	0.120878901596654	7250000	67392	1380	2403	197	253	1704	0.007242165204574673	0.005255001031639278	0.016505979148003405	0.014891020535432871	0.01208836323588545	0.061167864385369024	0.014372867680496658	0.0017803220074280664	0.00042153437788639746	-
E	0.027874874856577	-2.16810560315375	0.556510406383481	0.923365007634683	828.494587146615	656.479079386035	0.239479545506214	0.0260089202008764	1	0.850019207434407	973916	11081	88	3	311	67	1	0.03618638899051899	0.0033349167243525205	-	0.11887261491115134	0.012245923398341468	-	0.1420686533131498	0.001408922274527513	-	-
E	0.0162894756001934	-2.20993406065372	1.01136589317469	0.443574617487716	972.786441361563	692.176987422879	0.426420610133938	0.755770296955792	1	0.0628419105913878	5900000	122612	175	345	49	54	340	0.001945236500424895	0.0014925465807343365	0.00041007221930737005	0.004367870425604602	0.0036080592232747843	0.011778878554389369	0.010364121230834758	0.0005231379397518857	0.000011215870840193554	-
E	0.0190697032305051	-2.16864390016307	1.71598058320748	0.00476386472207579	240.727069348516	843.825568200845	0.892245067092219	0.147516792402055	1	0.56184286446139	1503732	46747	616	2180	332	319	1892	0.09909927200797423	0.07688288180418006	0.05624104212540968	0.18038768795348759	0.18913901318529558	0.27226893592622364	0.6706955273855995	0.018326406816618342	0.0017641801977114643	-
E	0.0217338402466269	-2.13347812065124	2.10344336934303	0.945106820412025	990.595516193437	428.537087109756	0.343562896832104	0.0676875243627855	1	0.187232207111919	1895665	31149	148	365	384	112	350	0.06479698233929321	0.013261708328244932	0.0016061957486514316	0.1398452615788873	0.049192767473791775	0.02041064112610231	0.19251303162131977	0.005491708033388391	0.00006092090593791504	-
E	0.0188102162423571	-2.13797127314424	2.59656819241454	0.223700792612423	878.984734060651	849.121358321735	0.955081107667191	0.770142116868687	1	0.278928983158764	4940000	173610	13	356	31	2	351	0.001270685006178334	-	0.0013384750603359732	0.003537436601681676	-	0.01835086820306271	0.008931625466786117	-	0.000035443274556058694	-
E	0.0152739300793442	-2.10921857577495	2.47111962364068	0.504333210524496	527.310468705878	846.93928881067	0.893366747959455	0.440406045925432	1	0.475651048936143	5350000	188736	183	2265	79	73	2120	0.0035275638856589724	0.0029046680431322153	0.014166229525309982	0.008596002757105385	0.008814371167122532	0.10906723181700877	0.010661289060946627	0.000962156283576694	0.0003888664676509823	-
E	0.0297813529705688	-2.08416420009526	0.953651795137759	0.891053614428866	719.429220398972	442.291249018755	0.337826329716705	0.439484241484319	1	0.06272832894809	5530000	76383	56	124	92	8	112	0.0044392761492610495	0.00010284344284696037	0.0011424979733510345	0.010030065385352996	0.00036296154092023636	0.006049805111690873	0.01254653241494131	0.00003956637300634857	0.000025319954835312663	-
E	0.0172850823574455	-2.10286155953431	2.13574987118121	0.193123325601011	160.998026825823	239.706583690658	0.0322720155064289	0.202538457690398	1	0.160758647660941	1656094	63241	841	3871	201	420	3415	0.03308791667812695	0.034587504450401256	0.07231209187141699	0.07685748168022481	0.10320053897545713	0.54250074081952	0.17162793750327643	0.01254698484498759	0.0022989644343858664	-
E	0.0162921420224015	-2.07188911529143	0.69141672414441	0.96940131197616	492.61513745995	112.38396791121	0.692376176315442	0.213713110636196	1	0.494862295337683	4070000	73635	1722	4173	120	615	3337	0.007115288631278364	0.035055624977900504	0.03511028407007959	0.01675126953606603	0.087692709910496	0.1990268205004675	0.01559784214703925	0.011405159617380806	0.001046632016150066	-
E	0.0121654854012426	-2.12739692589856	2.09485988999577	0.940213996059025	46.9433192115005	463.045880510965	0.246638677585437	0.532746838089988	1	0.524603657738758	5770000	155792	2721	13698	68	688	9026	0.0021502524764624147	0.035948355304947124	0.10363982997823978	0.005836169858206003	0.10685212596901242	0.432713915424293	0.004892202671136822	0.004947388643415646	0.0029596671687881866	-
E	0.0131269573812917	-2.15592822088818	1.3684127496653	0.869465974562889	704.011905736721	575.472990675731	0.717199383678796	0.792464414061502	1	0.20248305362432	5870000	120297	132	906	26	33	895	0.0011071993080262767	0.0009478770444513262	0.0017989592386212262	0.002548165185526973	0.002490055620991704	0.034406107559988415	0.0036003397014949317	0.0003189365439466604	0.00004804629058131312	-
E	0.0160351359234414	-2.21710125601785	1.14304093129707	0.617959620990522	861.749619608503	939.697912309622	0.892617756624141	0.885797226544316	1	0.260007834343568	6300000	125666	35	263	31	10	256	0.0008421470892607569	0.00028728778455368466	0.000444361895110417	0.0022680844898792553	0.00075696565049602	0.008383744440950833	0.002882373910420453	0.00010840788213088069	0.000011535213488558051	-
E	0.0136980808482578	-2.24476581803877	0.951639649168214	0.461371846417858	435.17570990489	264.05721236107	0.275251579168426	0.734380838047965	1	0.865376739619698	8850000	218152	1721	2842	129	676	2132	0.002522123471973127	0.010342876174482705	0.01313829204218715	0.006378598446665917	0.029457848731424173	0.05780492364558429	0.006993673421909967	0.0027977354737331213	0.0003968952121428679	-
E	0.013669232947931	-2.13593235542723	0.0111308101124621	0.501367822453471	239.780907367624	405.722909398509	0.409108302414026	0.0166465192046665	1	0.298161868262945	322601	5376	35	0	307	32	0	0.0590590156891355	-	-	0.2730058863905026	-	-	0.36887632192205155	-	-	-
E	0.0114751906804614	-2.0629940154273	1.06641493898302	0.370053351199143	650.249135414747	595.157566169977	0.451541237556938	0.56147137877441	1	0.94226420643799	6500000	236053	467	362	110	287	321	0.0027957518871962405	0.0038852686105879013	0.0019490161677327492	0.00794360364687113	0.012384343669700747	0.012389468348694718	0.009191855701546956	0.001140135101558013	0.00005922460054308219	-
E	0.02434602339087	-2.23714944579686	0.462733707515788	0.389260407020775	721.143238027707	262.902969168447	0.0764106079607032	0.968686573744652	1	0.659328122932962	8210000	161099	250	460	49	40	305	0.0010511081595516367	0.0004406612590798867	0.0032657905608832025	0.0025700069144198334	0.0013032612616788084	0.01113718903368406	0.0032463410139118693	0.00010070046541928923	0.0000750549398426536	-
E	0.011892958292877	-2.2070998474265	1.93332079026457	0.41985382672846	142.878352672511	456.611465716218	0.434979850104249	0.209689759246675	1	0.783780556052463	2880718	94118	870	1177	158	417	916	0.016077219425460924	0.017563257129182212	0.013816367282389837	0.034706959464093995	0.04761392386119618	0.07299066186371009	0.04490364932225197	0.006159323115088275	0.0004416999109762241	-
E	0.0211153681096898	-2.23317957875288	2.99310996952096	0.495253196575941	249.471906250996	109.690801399825	0.875322348674857	0.239283923410934	1	0.689483984992016	5950000	188628	2037	18703	161	570	16056	0.009315890919844796	0.028501798408040954	0.1677513321604286	0.018944776814219768	0.07349530134907871	0.8006556393278532	0.014808947151582553	0.007420298372429099	0.004410320483266681	-
E	0.0117516320290013	-2.22424702023042	1.80698711652389	0.80227505110199	542.943935633332	312.295785291195	0.801531318861215	0.551836797480792	1	0.343165116454955	6000000	134517	362	2992	56	122	2804	0.0016488011783770688	0.0027689063893822086	0.008716083069254088	0.0043957789897511555	0.008095297580447983	0.10698459616750075	0.00446269370595138	0.0009133082541860797	0.0002441641872968178	-
E	0.0128627983075073	-2.21012282088725	2.41449107738821	0.932534991462195	959.650668864654	307.039674549454	0.471436241302904	0.4443417906291	1	0.0204779023042363	4440000	91371	403	2761	94	194	2628	0.004148712335420411	0.006546966791463409	0.010874231472962076	0.010784917085090382	0.019507810941663907	0.14113480587831403	0.010684250308987696	0.0017899001780055425	0.00032349257350192	-
E	0.0252283988232844	-2.19577510050492	0.676391369738468	0.414497590230678	494.572527975897	900.048894396338	0.805749541157738	0.459195085209981	1	0.728289779075759	7730000	174452	107	118	65	20	94	0.0011260633984087644	0.00019449502845680423	0.0006429015862140483	0.0032671443167185863	0.0006562232666931608	0.003038529446908953	0.004059726776621293	0.00005851073557510715	0.00001555048928364641	-
E	0.0130267360367294	-2.20861846469765	0.810283071066628	0.838904460662537	148.573519567336	500.888221551687	0.582796259342324	0.503705911175931	1	0.726042200694025	8370000	173963	3327	12754	95	826	9854	0.0023058575488165236	0.022248849559056476	0.0885573265414922	0.005609997111623939	0.05507668125808131	0.338343338076012	0.004905058449696729	0.006678124813065627	0.0023313279022139158	-
E	0.0162558354837154	-2.24197493320467	1.16943577683197	0.973499318627798	464.901416077986	283.646632466887	0.0331665650323316	0.547173760665583	1	0.0862261774952131	6080000	79476	1258	7254	58	489	6725	0.003166539362756829	0.010805712365387785	0.022580416120026512	0.006366065390151311	0.03305726310628989	0.23992113838130988	0.007985850415849288	0.0025555628640579558	0.0006283851452026419	-
E	0.0214932498331929	-2.21259978184757	0.263234081856353	0.229221672398165	213.771351775655	230.35333566553	0.766789910959247	0.362395069357031	1	0.832099586653719	10110000	222096	1408	3747	229	263	2647	0.00443453819561774	0.003616454021536453	0.015043547333378947	0.010641093880962208	0.009883734568934512	0.06110430601871707	0.008193097852432434	0.0014140241134023336	0.00045919055489417564	-
E	0.0128757499418072	-2.20818166183971	1.71868071993483	0.719048771692673	867.624885864458	70.4101951540927	0.587667632882038	0.251419201857491	1	0.725463584816282	7320000	202539	3395	8156	120	735	5691	0.004243308799013622	0.02305405331258798	0.06454946455247895	0.009475713381756836	0.058960305637950516	0.22358901432887499	0.009727823505774053	0.006505084346351941	0.0019089703893534675	-
E	0.0152521494862021	-2.25217098880969	0.552883090493864	0.0456024365503787	998.886728676034	532.643334631647	0.767458607851808	0.25790860028884	1	0.651047731946456	8800000	198514	159	459	240	100	440	0.006520896171714223	0.00103063192558171	0.0008000573103291392	0.01381154242051617	0.003821620997782018	0.008146372080562559	0.0278742003803256	0.0003140506400672931	0.000024254039276738896	-
E	0.0266522264327063	-2.22830740582297	2.20560753922599	0.73135749155907	640.086756563619	295.822669166835	0.512225082077613	0.464452570470588	1	0.419541451245223	5450000	108301	57	217	71	14	154	0.0024641766539329995	0.00016312318561405992	0.002344755091413058	0.006375499825510702	0.0005874097457439312	0.009159278505036129	0.005892252925428645	0.000044142217666500565	0.00005742603806966991	-
E	0.0237627179484819	-2.18066772372211	0.91310808310741	0.796465450723478	202.586586391163	726.203317391946	0.244561983001866	0.143031174813036	1	0.0463264465707169	5790000	82855	214	350	284	50	309	0.010268233010386	0.0010860110828992096	0.002139552615955379	0.024532533380523323	0.0027105668585259294	0.013003420084184869	0.03152093428575683	0.0004570637583747005	0.00005478578997495628	-
E	0.02536639521119	-2.2207240532832	2.61980965927952	0.853852479385939	8.66946016195413	995.932760168639	0.444836197956384	0.273818926461477	1	0.382225399481626	4920000	109526	9602	20070	57	48	1995	0.002985184943613693	0.009895069375605742	0.05730698930335373	0.006781168685664843	0.01719659964725799	0.11255259872767813	0.007531438701012223	0.0005964561005700683	0.001959183564634841	-
E	0.011496283401105	-2.23587385752947	0.17382123518216	0.617476429745349	41.1645662568318	950.995369781541	0.553446636342102	0.552936804137584	1	0.502227302493914	9130000	154940	12607	24361	30	2474	12393	0.000582648490339329	0.056083250189052504	0.07971578888349218	0.001457852651560093	0.15466249482603833	0.26742289082231546	0.0017538590971870045	0.00607625188316326	0.002541031691509075	-
E	0.0132505689635501	-2.12589115314038	2.78721982708672	0.51629844275784	635.662432200384	579.206314388859	0.434775671102884	0.308403918424201	1	0.692531633655413	6120000	231246	355	1824	129	184	1742	0.0042511270241269395	0.004211381074121631	0.009754539462351013	0.01105558279490835	0.01583246307751572	0.07238397388015609	0.010448808194167053	0.00130541275616813	0.0002760760669759164	-
E	0.0131071112335081	-2.11027302575274	0.25265686972206	0.00390724298668133	489.541725413709	669.060975937985	0.890531563249226	0.385044693340074	1	0.320694768033071	6280000	165905	169	1284	278	73	1185	0.008755418868293683	0.0011785346087134902	0.0039013077768449574	0.021516522172806803	0.004046663019834984	0.038939620575746556	0.055629188254366045	0.0003513861260116226	0.00011602524114794115	-
E	0.0234146976329636	-2.07103133606383	0.061068664663118	0.606671178523644	686.844236664484	440.178735524523	0.557391443946024	0.256884282920868	1	0.637140842366577	8910000	161853	158	158	122	35	135	0.00317325272269746	0.00027640924022462175	0.000860503932626582	0.007233914046112998	0.0007667214833228995	0.004122569645351959	0.009800373390694327	0.00011827209297745623	0.000020200340984597613	-
E	0.0174154323009194	-2.26682222305989	2.77755316287846	0.446623406750557	298.515290348725	898.450846752315	0.00691175712439929	0.789368238609196	1	0.662407528390752	6110000	177185	47	342	38	23	324	0.00076634947434604	0.00034340033892522095	0.001731301018402514	0.002434935249918245	0.0010775569969787703	0.013433947022591972	0.0031530902022848337	0.00012114905498675209	0.00004122053690634005	-
E	0.0299757023482862	-2.08524316270461	0.316219118508023	0.299413796559993	684.397580892821	239.707919120544	0.768529970366238	0.119549645982804	1	0.767774565521165	5825658	150925	676	166	380	229	132	0.034027915047464774	0.004615391241893366	0.0006476445507396586	0.05711094851432854	0.012939788377941358	0.003407514975041882	0.22903837962079615	0.0014647496833213463	0.000021563632538138648	-
E	0.0153045458209387	-2.11877667783774	2.72614371943165	0.800662725079004	790.470431639783	26.6347407587126	0.0851428566906804	0.674408041879484	1	0.843312333084164	5980000	271040	15372	53222	36	1634	19722	0.001232514212165718	0.14563573886349637	0.2906977578485124	0.003381212792633427	0.37054883689249285	0.86103837873792	0.0022081084686348205	0.013499586432255016	0.010422360733250077	-
E	0.0235138256719537	-2.1097680527933	2.00905621115734	0.394825239582541	80.2851543621799	203.87876239683	0.552932789471512	0.0829734870691503	1	0.107066976912527	985521	31503	610	844	455	177	566	0.23621151755751219	0.03710213200860418	0.056227377682406446	0.4327619618832754	0.09006069858873332	0.18429917614620128	1.0575683648957892	0.00781941152004165	0.0017097186625178484	-
E	0.014550318317294	-2.2452104788553	0.888229135208	0.516576345767863	331.633422718667	517.039577180011	0.880281237207946	0.136239235801103	1	0.450315258513541	2899420	59989	604	1797	243	346	1586	0.033277461117518975	0.023479638189472084	0.016555596938976354	0.059981979292893485	0.06531874592889161	0.09594465009332796	0.14167409470985726	0.01154517862002229	0.0005377179121909565	-
E	0.0139214759645377	-2.19628723516574	0.604614174482165	0.141357656432742	883.889481066227	331.898938497066	0.357802577336656	0.798748184126833	1	0.636310648551081	8110000	207491	358	2922	98	122	2513	0.0021212236225571983	0.0019435520987003809	0.014365134022114392	0.0053997647408455755	0.0063272776301712	0.07760472033550085	0.007142429611318872	0.00045008357619529617	0.00036337082517421917	-
E	0.0228014892574981	-2.22499065122553	2.78582216977222	0.551699160927857	885.434311778369	306.583383812789	0.388217293452847	0.331328899786531	1	0.0426930070386078	4940000	119355	88	511	149	16	404	0.005757674608766833	0.00028483142705298763	0.005018809268913643	0.01515704509944942	0.0008301516752703788	0.024967166691566903	0.0194851476326639	0.00012579411804352478	0.00011413094284967394	-
E	0.0273312979960202	-2.09950834691784	1.95983341145831	0.415832196084676	870.198525961008	821.855103596523	0.882400911228117	0.890228711050835	1	0.301552450143667	4260000	128251	1	13	20	0	13	0.0016762918837544129	-	-	0.003602117305496817	-	-	0.0063697227931904426	-	-	-
E	0.0275879764775692	-2.21789486105891	1.44985231557401	0.0129006860136833	298.410832314616	605.040124691723	0.0314827152536381	0.166755101472209	1	0.291325655217406	4650008	133500	66	258	387	26	237	0.02517200881205113	0.0005453517460534699	0.002368311260846632	0.050360806170201444	0.0015806928293729562	0.01325341947183775	0.19877387133567606	0.00015425210390085164	0.00006360027401424471	-
E	0.0282521109283271	-2.15389059601711	0.982596589063576	0.803331598969276	500.269891146708	832.287001582063	0.259754820585684	0.0455928930080596	1	0.496283321300943	1311455	21037	55	27	345	42	25	0.052275055006143954	0.001673995960968888	-	0.1326115108927927	0.005850374482224034	-	0.2158213779607188	0.0007767780319162874	-	-
E	0.0202305662130475	-2.19031956334556	1.3772457622163	0.459849566501131	600.110565459879	647.383917492395	0.981784029903139	0.252700768671001	1	0.79134512237875	7780000	218141	359	456	128	147	424	0.0030891873337752325	0.0019923659660153526	0.0014231758854083407	0.0078948451235738	0.00609804215594749	0.011963610033825383	0.009633797745208672	0.0007787450306063159	0.00004292063341711801	-
E	0.0156998112347568	-2.13832946597759	1.64475788096073	0.717735350421218	705.349922668866	958.830311068557	0.30087475653032	0.962776683511233	1	0.26366444814763	5600000	139863	29	320	31	6	312	0.0010466834718073	0.0002775485170483855	0.0006082739842807006	0.002687959126559028	0.0006563909845126781	0.012826350260381857	0.003987794354217781	0.00011075924798778581	0.000015899996300771207	-
E	0.0142269760159041	-2.07370202911123	1.46422600572784	0.400040485155412	103.76764379955	99.1355150737014	0.345687014015937	0.76647647652133	1	0.126039472190236	4960000	171418	13066	30831	99	3809	21262	0.005878269001999814	0.2342851825817821	0.19389081633795363	0.012715863154392451	0.5671666853956024	1.0650155759440971	0.01573753979593241	0.029261916953274538	0.005821185453561885	-
E	0.0217041647315642	-2.18215914627796	2.40695563565956	0.545855500078236	38.7100834104501	813.555564872001	0.388159521922212	0.737231643799152	1	0.967591087910918	6600000	232243	3165	6540	80	230	1750	0.0014249694335681418	0.011656723461362848	0.03232399232679223	0.004872191493728354	0.02774212671410882	0.08795823236332517	0.005489446382481958	0.001713411655700099	0.0010971517643323424	-
E	0.0150175252705677	-2.08586569551697	2.47508659039752	0.0428400851218562	143.705812136474	335.651074594491	0.537889046211284	0.224287040004786	1	0.549004361863638	2054219	90339	1320	6835	220	550	5299	0.04126828529457188	0.09672834100831211	0.19335466167318086	0.08238520555803737	0.2567861940653583	0.7952537627894685	0.15628944165901307	0.017689516066332938	0.005611858028864465	-
E	0.0195611300141641	-2.19276949104225	2.86628495059311	0.316137563994115	666.044855417276	758.770846791894	0.878326345643558	0.172039325064599	1	0.449395343902843	5380000	178377	143	1701	260	75	1638	0.014075893295399378	0.006579858537138001	0.004836114996354797	0.030863560813754517	0.022328608338081677	0.05572364476305066	0.06909272776743143	0.0026124940192102826	0.00015997796384854604	-
E	0.0154732653103539	-2.25318985449191	1.10272268644724	0.95445781100219	250.354113685148	796.70538385373	0.0284140428558217	0.503064941606784	1	0.626269946869243	7640000	110857	149	672	53	41	631	0.0013792412394700864	0.0010877884893188343	0.002316405863896318	0.0033614382630345854	0.0027495713916450186	0.01834396506975371	0.004270135347262636	0.0003750193749672758	0.000059604004990132914	-
E	0.0292797521628694	-2.07538828003887	0.598694247785453	0.856926284775188	558.144153693874	226.314689534288	0.612752202832517	0.352021785158772	1	0.469261649381565	6800000	103714	256	363	119	32	234	0.004083400480642524	0.0007679021654899437	0.0029112632862496697	0.009458862183506837	0.0018187126739764698	0.010683741483330346	0.009120111992888246	0.00029290546209001343	0.00007348325131352377	-
E	0.026695921432084	-2.25164585027047	1.54683631298937	0.117837043576923	655.459240049488	357.685831786529	0.969564846938894	0.865029335835768	1	0.485212733915226	5800000	156037	18	36	41	5	31	0.0014498206247271289	-	0.00019371239682805695	0.003533613539080325	-	0.0012656347092380945	0.006677832926091482	-	4.91050753700654e-6	-
E	0.0243152562180497	-2.2663258765605	0.232530739864607	0.144999757705524	533.056324744351	777.952942727037	0.809638276752416	0.837628649872162	1	0.652996670756892	9090000	167316	62	42	47	13	38	0.0007122921142838994	0.00007110187204896832	0.00018418616410426758	0.0019055719336318667	0.00027400269841000677	0.00094967389349396	0.0037001899461976085	0.000017546887290089605	4.353955544444374e-6	-
E	0.0137757092549992	-2.07709406150886	2.18441640467627	0.543578866414546	954.544546970134	348.208846933776	0.484523736989559	0.697497137854537	1	0.384652224838852	5250000	182111	251	2401	54	75	2164	0.002661046230624942	0.0028271772596648037	0.014494828452456362	0.00642764274525945	0.007881849934938852	0.11628245134910564	0.007209596052155038	0.0009787219818556457	0.00039211547008840625	-
E	0.0220150834179278	-2.20155352042381	1.57848789864565	0.832473002698467	538.338928970717	777.311291036494	0.0844108954695528	0.81270512805499	1	0.759752830397062	6650000	128499	20	19	32	7	15	0.0007263585345241382	-	-	0.0020569074989007664	-	-	0.0026180929027065304	-	-	-
E	0.0218288989203324	-2.23641613415825	2.01664952085156	0.178711559952585	61.6278221898838	131.881294044025	0.769704645467826	0.939777029934302	1	0.197046822486236	4940000	155437	8539	33594	37	1183	15209	0.0023230167252952165	0.142938914977614	0.2452510137425094	0.004919396426800193	0.2836290018267998	0.8581378126893233	0.012991318542971884	0.011721579436092826	0.007139208950055968	-
E	0.0193288452180264	-2.17098772520466	2.68665603517498	0.321797692517482	540.610723621157	607.311219445105	0.0244223772478662	0.729673697651183	1	0.036689487373792	4820000	153349	140	995	100	45	970	0.008207752084877331	0.0013441559152004426	0.0031473693169610057	0.016182453440383396	0.003827845892088916	0.049822983082508085	0.04909666785427471	0.0004302681343190918	0.00008731215049189891	-
E	0.0153461813329111	-2.06510511152013	1.63422203153738	0.753224234907609	151.20481305911	73.398194176189	0.83391410016376	0.660722290581521	1	0.833214164033237	6850000	249845	4892	12893	101	987	7617	0.0025212447309795236	0.04777699192685396	0.08674441177347068	0.007207231623341167	0.1200678601981052	0.3149165524615418	0.005020370475411272	0.010810051052443561	0.0027021170861332333	-
E	0.0164024059648724	-2.16715279328626	0.554751995419252	0.0868240693063278	242.004321576992	62.6296023329651	0.185634198845023	0.586515327400175	1	0.243206716815699	4830000	135924	12235	23328	64	4069	13735	0.004316615230660202	0.17614162397012587	-	0.008715042915786467	0.48008530450898373	-	0.04170966737651023	0.015293048538418664	-	-
E	0.0265273396366947	-2.23288010551275	2.21832032843501	0.87224367351666	933.707537506727	810.799889101819	0.616624151224329	0.0231310764916763	1	0.23439633679812	729443	10765	17	2	327	17	2	0.049467543505323154	-	-	0.17050598097924546	-	-	0.19025953680932936	-	-	-
E	0.0202502727906867	-2.23177640032337	1.68652486061423	0.00652007947305933	444.394892404624	188.14551349644	0.227373583021574	0.153015413913732	1	0.654728101446871	1496266	42751	636	2844	305	269	2469	0.07014843154037426	0.06153411395379076	0.07291636151689193	0.1420369975874843	0.16500015086900946	0.3539676431190092	0.3998311359919627	0.01612695804475649	0.0021968358980413013	-
E	0.0222036953238389	-2.20770423895629	2.33479928081992	0.118287315373554	744.029106642841	450.594805088041	0.794303692333479	0.106996209729648	1	0.816242709141179	1648137	59391	292	47	348	174	42	0.0609406889832096	0.012217984964822176	0.0009952413113304126	0.13092887751004995	0.03733474125129257	0.004558061054663986	0.4355233820249126	0.0037264940027074028	0.00003665826434286147	-
E	0.021058865096907	-2.1490755120569	0.109948725189156	0.813735342778653	30.7924842933076	821.483014061972	0.0201781255108386	0.980962858926542	1	0.978387962791423	11130000	158913	523	78	48	29	61	0.0005972424430971985	0.00022735099398248331	0.00023221591960629308	0.001691959591424615	0.0007171539378724646	0.0012213330769645814	0.0023693225812786195	0.00006828247149384511	7.060808378507629e-6	-
E	0.0147202593784609	-2.17400216065297	1.50068691765809	0.415905899305034	489.919721593353	19.7764464185433	0.263267034909653	0.760381739480042	1	0.230591746298558	5040000	165150	35489	72991	37	5687	29326	0.0021012578313174494	0.5690052341362642	0.3541046814636684	0.004788987746808398	1.23024769548533	1.203407495430273	0.006176147182192784	0.037473256460436026	0.012100738993378306	-
E	0.0129220230616364	-2.1344890181941	0.34446389185301	0.649844563276414	999.6012454124	387.201001303087	0.423521826066207	0.0117851439484973	1	0.309372877522215	440961	8064	14	0	309	12	0	0.0331692063724143	-	-	0.19047806303906945	-	-	0.20023864541911884	-	-	-
E	0.0202087478017859	-2.19678286940723	1.64460074916952	0.0452198975841931	722.009224902649	107.94561822517	0.808817593486971	0.153139271030557	1	0.954928093832692	1317409	46052	186	150	360	60	100	0.05689164650573962	0.010375955215888936	0.0032583083502834777	0.14787343041123596	0.023637784311718788	0.012198880100558002	0.3091572414722384	0.003922576446162626	0.00011683037647956346	-
E	0.0168773860298744	-2.06369011904535	2.98997725617377	0.145663881560449	723.97735795699	969.016245915686	0.776064011455489	0.291739100801262	1	0.535804001679388	4000000	184143	95	744	156	43	711	0.009950043656038576	0.0036924639871103826	0.0038376221179354684	0.023669887450382305	0.011871169605404137	0.040485881250395435	0.031531347475759725	0.0010524227572329815	0.00011676598888900802	-
E	0.015027315855825	-2.12394223039647	0.777943751118407	0.427065258938502	423.04218167699	823.372903341859	0.626305055444782	0.771524339542228	1	0.184173683624834	6140000	147528	353	1547	71	88	1484	0.0026076374971214997	0.001642607172869765	0.0030971494724769733	0.0061847241678709	0.004424858754570919	0.05247015931692035	0.009200960178472467	0.0005374094640065794	0.00008433759099091792	-
E	0.0248089166364677	-2.23899104579887	1.9751903059542	0.808330334720463	172.915358615192	255.673546555304	0.510615255797461	0.487357128417596	1	0.314711642561498	5480000	95236	224	1373	77	22	805	0.003178664265737969	0.0007431338377861588	0.010298012158401319	0.007385166243699022	0.0020504571494256293	0.04348494679926914	0.005007235525913818	0.00023095620496960934	0.00025472953899504487	-
E	0.018879066355455	-2.18098100518642	2.03517375634372	0.202263525496793	315.316465195252	346.3601039178	0.969449099124525	0.847096447503436	1	0.231166009968476	5160000	163713	358	5416	63	112	4880	0.003330128916218455	0.004691488460264954	0.026540991170613336	0.007558395812773346	0.012907202849786312	0.23592127983738695	0.01569779067318292	0.0010961564367551206	0.0007061673303707436	-
E	0.0192953365831671	-2.14014371258832	0.911740761974507	0.466517017279646	351.697183797967	345.221309678191	0.636490539780574	0.646645679131257	1	0.637866542556324	7240000	194485	739	5119	81	206	4438	0.0021344559300733763	0.00484216901601515	0.03497516220248529	0.005506089692979075	0.013116364140409552	0.17577805860452783	0.006060152559585366	0.0015147544553838937	0.0008558060992315732	-
E	0.0144443675417923	-2.20178915008462	1.04480839566537	0.792411527673703	15.6171353745904	929.079204462756	0.811185744731759	0.251391445190787	1	0.041472646497418	5200000	128270	73543	45054	71	30244	18555	0.0017488459110801729	1.3856796554183661	0.23086862800211858	0.0056118316005267874	3.434517764659866	0.6672403074144144	0.005566353678908142	0.12671442725752485	0.007846987829875878	-
E	0.0246119374449173	-2.11302649445897	2.45368964740131	0.453896114805122	110.756262354229	467.936188684543	0.967945780558317	0.643527906591689	1	0.617600636247744	5180000	197238	2335	6376	89	143	2133	0.003447887842254173	0.006361363644957622	0.07626841247277215	0.009112268164661465	0.015213314563811559	0.19868608245337568	0.008429583498137177	0.0014111584583243596	0.0018075797985991412	-
E	0.0129727082907885	-2.11045868592842	1.52505404641106	0.162288066914694	129.686937536114	263.096341508859	0.0601088374046697	0.721321053158999	1	0.713399965978631	6692285	261333	1637	5039	203	664	3412	0.005852289133348768	0.021538589465380256	0.036964836539335785	0.015410533770363142	0.06191057337595892	0.14347329250170512	0.015418169880002934	0.004266024566356727	0.0011455531246385361	-
E	0.015334427552506	-2.12155499639028	1.39900626022727	0.304073919604082	482.522327233156	991.250382496784	0.345895628144483	0.973492629846024	1	0.475153538367209	6000000	193115	73	504	37	24	468	0.0013128483148053974	0.0006686444761013822	0.0027037732494576304	0.003300852831015457	0.0017439353597316252	0.020586120872139756	0.0059551957787528625	0.00023521280807099163	0.00006962172155377657	-
E	0.0253668205885845	-2.06735083834147	1.29257837300931	0.873944738577645	3.00436917111568	980.878901530875	0.313528036190235	0.822464570772564	1	0.166835593519103	4940000	100540	9567	14292	19	0	23	0.0011934818349404526	-4.840064135641846e-10	0.000983461498883635	0.003105174737929574	-5.554239706393259e-10	0.002012181552901166	0.003532979823410633	-2.0392143706889613e-10	0.000028615526374347683	-
E	0.015570038726967	-2.14574449193407	2.14967141086201	0.335765571975347	994.93255463787	89.2504688607794	0.87175211103267	0.130690442931002	1	0.375377882924781	3074571	102270	299	923	425	107	775	0.07373126917653841	0.010532855599793911	0.007341970346186537	0.12742704816149383	0.02669731991945843	0.04866057189512423	0.4249622513100662	0.004381889435662417	0.0002530785938991794	-
E	0.0125618645330328	-2.25536250864928	2.91771401643882	0.596351746681233	302.406088424711	544.884104912615	0.272139592837917	0.419570093002445	1	0.503406662388322	5710000	160976	304	4255	83	142	3738	0.002892515818059768	0.00596408008454641	0.026764928959522462	0.00740696828893213	0.018710040489067672	0.16907216892403298	0.006655115284617638	0.0017104750302162992	0.0007296059180783176	-
E	0.0116612465297762	-2.20727981065781	2.1343510349782	0.708291736830365	382.696707502234	21.0792106248867	0.552723992805021	0.199196620183077	1	0.507430624718893	1789918	55133	4183	8311	103	1836	4789	0.014623814754798953	0.17886294995520075	0.15084737498541606	0.034107441788466704	0.5849996763669805	0.584506661754124	0.02565227507776894	0.024140460218990602	0.004863362647948761	-
E	0.0254159786126343	-2.16926435215983	2.52437611136943	0.183462741993832	723.839121830402	319.235180285279	0.819484788152053	0.697117802525181	1	0.50261795262653	5070000	177521	40	75	44	10	60	0.0014352331801886678	0.0001511326411496375	0.0007291644802170291	0.004070608638277233	0.000546837438496372	0.003548432647525101	0.006150907498126934	0.000049929640757540305	0.000017649125912004215	-
E	0.028080361809607	-2.15942989505035	1.68708510096097	0.177708222631335	909.948819212268	824.93566927349	0.437137917615786	0.159503423424677	1	0.0858100702706182	3396476	102921	13	72	355	4	71	0.017825095873875575	-	0.0003156324883926049	0.048559776125005595	-	0.004925195984589504	0.10839189821682559	-	8.38831435876408e-6	-
E	0.0252892992353489	-2.16505074703363	2.68545201100252	0.714363573331706	363.75520078662	143.678518023325	0.895095083680118	0.573259313970109	1	0.281628285965802	4940000	118394	51	496	69	4	356	0.0034613269601319495	0.00010776158650924158	0.003043839171475996	0.008212792610202769	0.0002818836565819758	0.020581547907966007	0.007916673655849537	0.00004739086147489586	0.00007253851905119927	-
E	0.0216573345890919	-2.06765441316197	2.85533642617906	0.271701081734296	75.2365647633297	552.507201909233	0.591822695855676	0.900779842683736	1	0.640781697856681	5040000	236721	2769	26037	80	191	12400	0.0032619659858485936	0.015204303923416113	0.4491640244544062	0.00880493239607637	0.036516134451031974	1.2401469219582657	0.011180243232056403	0.0027808749921927473	0.011064386899302947	-
E	0.0168567062927909	-2.26377294355048	1.72054566248694	0.139778684182911	316.787271226609	107.561635754255	0.698892558932812	0.797111622110418	1	0.63819073629336	6430000	192539	1470	16342	121	299	11858	0.0035454363733753904	0.01398283044720045	0.15507160818517393	0.008974777924087629	0.03549937119776595	0.5748011901239701	0.010636001037882958	0.002712293725004058	0.003894064211070412	-
E	0.0160822854915137	-2.08665664235506	2.81862150638367	0.284690987967057	625.143928285098	4.68785931157001	0.117651529691109	0.849389826342207	1	0.29607764922234	4000000	217808	52321	139188	34	1699	28795	0.00226864874703157	0.33721742937187077	0.8671929237003151	0.005674029225217973	0.6186245670224794	2.419362854737272	0.007660706410976129	0.021835461167507276	0.028772240523296966	-
E	0.0263614024069283	-2.20641800715242	1.3308383531575	0.641652307371356	490.082046160332	379.52223351731	0.504210378487485	0.516148147962493	1	0.811765303246993	6990000	160190	189	254	59	41	220	0.001646438014963365	0.00033972206544837034	0.0010320558343442227	0.0040570678846560656	0.001078742025890457	0.00757275141465845	0.004964461779968318	0.00009709846667858634	0.000025725434928564973	-
E	0.0140560085560154	-2.26840319977085	0.181846223270142	0.475320899221625	615.317642556185	489.161667796399	0.365668922788387	0.542079074951356	1	0.314693885885511	8770000	125333	364	1515	89	120	1449	0.0016135842983590434	0.0014873027344621394	0.0026454425247916247	0.004084050988291832	0.003918592933379438	0.03085799485231307	0.005026425345763028	0.0005915865082176732	0.00007368424873413227	-
E	0.0285809578808403	-2.12039586480089	2.87923726649131	0.608025407793537	608.783424442677	584.337422942323	0.598055894141332	0.769211854509255	1	0.26824240616159	4740000	137330	8	56	48	1	51	0.002358165914478296	-	0.00048530293947462186	0.005892388151488941	-	0.0032046475205591085	0.007016103029909764	-	0.000011234737865057394	-
E	0.0177138413029465	-2.20464610189792	2.78933477370119	0.0741069178592646	406.368174204907	503.448043782075	0.166640905696624	0.782244369607138	1	0.258223943999646	4640000	162256	57	2225	64	14	2110	0.003596550635559261	0.0007647484423615392	0.008104663901149934	0.008326239060319755	0.0023725991537427416	0.10995035574324345	0.036951441341935815	0.00018941058050900934	0.0002228717061837904	-
E	0.0292813773388982	-2.13976522737251	2.06390802447031	0.514701001884983	513.491198973604	344.552801427941	0.338715011369487	0.927183061669393	1	0.463619321658378	5330000	155372	42	153	61	5	101	0.0017471682600945435	0.0000596475753489234	0.001548141559660644	0.005118136067740907	0.00022529411904673725	0.006372831958029253	0.0051476470582498685	0.000015228319574111733	0.000037685145195027526	-
E	0.0166013623100826	-2.26482922760408	1.71307990163067	0.253727225648507	854.093886225058	261.978419621311	0.07886630869627	0.0649091372742596	1	0.705819612091872	576331	17140	201	139	316	135	116	0.09903840960102032	0.031557556421844914	0.003828062679808014	0.26456180703450294	0.09798515206554324	0.017256674286123996	0.6090010310399654	0.011326914052415487	0.0001440428698030504	-
E	0.0146755731250128	-2.25149058787779	2.31035257203837	0.780428654815903	256.563550059447	353.369550457376	0.976229109282158	0.528118084949138	1	0.822570546336003	7280000	193518	1506	4722	109	528	3742	0.002508700680198052	0.013869781463190371	0.02550757727467943	0.006833533435649705	0.03779636337281587	0.1285483080074192	0.005618757573818615	0.0036724076483651115	0.0007596226139606237	-
E	0.021444728370387	-2.09895429077308	2.88338463710183	0.758885067540877	89.2726841083658	205.135248888407	0.711065133482883	0.499675095684413	1	0.400258952471347	4690000	153342	3129	40833	66	676	26209	0.004228599044897437	0.08441266570475903	0.48805926246030074	0.009232391745820905	0.20004002335693316	1.9551567152590663	0.005514146505179849	0.009569986181761532	0.012998183224347058	-
E	0.0237026057624157	-2.12922660560032	0.682947802338376	0.429483808442168	776.492354477846	443.978512171729	0.622750836766471	0.297920727378948	1	0.742917575825636	7570000	193622	130	149	98	34	137	0.002312546544266835	0.0004034722662813193	0.0008652771178982742	0.006005330961892302	0.0011118721226658103	0.004982725416481352	0.007900816552877377	0.00012390416873926487	0.000021096380464056154	-
E	0.0197220923107368	-2.14554700376952	1.20484363802333	0.255698637251907	14.6719717536214	40.5028307362905	0.382078382231199	0.722495425880108	1	0.0389284548552027	4490000	168375	58493	63123	73	7300	18116	0.007949348957108766	0.7475531158458335	0.245793861962058	0.01432922139872642	1.5110084823811527	0.8452954065541862	0.06623401742950173	0.054599667010136736	0.008231367173193267	-
E	0.0203800818828588	-2.25509192509338	0.827535363854729	0.172206309877129	452.945165260488	712.882873382394	0.41195214820771	0.45916205967217	1	0.965596806711886	9200000	236387	213	410	173	103	348	0.00305844820189466	0.00083293396505982	0.001157014812034914	0.007851174650074878	0.0026992887587991175	0.007733894203172649	0.008744066149169796	0.0002927402501151431	0.00003357023662481991	-
E	0.0296142527938461	-2.19576859087592	2.10340923569483	0.725151527745222	361.534117801874	91.6079488797301	0.0358426811517916	0.370091245811505	1	0.659924152320208	5840000	153994	3981	10338	46	207	3498	0.002649960887048889	0.008566361017125485	0.1137839942417679	0.005598808602222121	0.019977589203279647	0.2754132751971254	0.003541241050408128	0.0016996704547536676	0.0027221593264446582	-
E	0.014186377590045	-2.22547383055657	1.40139384650395	0.490716531362946	800.189698638597	545.414999742693	0.402587264576482	0.503853459083	1	0.02594570805568	5600000	125144	480	1038	130	186	1014	0.0037564357372641354	0.004067063547367064	0.00214378829863743	0.010385459060446313	0.01152307606013627	0.03848475764987871	0.014991359479266891	0.0014385459861482755	0.00006342594207344185	-
E	0.0183453398939333	-2.25299034883357	1.4735945778559	0.0828858130143466	239.177910195082	637.840349275916	0.377929496784084	0.810839849435087	1	0.580471621540866	6410000	182179	306	3352	85	91	2728	0.002225889159082457	0.002218102304566568	0.024875804924451052	0.005875325490970224	0.006656918757639094	0.11792341374529342	0.009301151710117849	0.0005028493795223369	0.000617311005192471	-
E	0.0165492458455357	-2.14689415390336	2.10919780816567	0.948162821844772	487.508152053273	777.50839115463	0.625239650666074	0.643712396850727	1	0.772860519034843	6580000	147592	180	1496	71	53	1352	0.0025817886479752874	0.0013060522846054684	0.009402244794658288	0.006240166155057878	0.004314376715901714	0.05815814369386971	0.007466660110715598	0.00035032148093087386	0.000239384504361041	-
E	0.0194916837296509	-2.25978631756333	2.99280090243842	0.565201303900036	602.521769350339	69.6409090001602	0.131579432587188	0.139317565272176	1	0.288290502847083	5290000	145286	8137	32978	232	4147	20633	0.035869449913119814	0.15253370136024327	0.2164709728293124	0.05359424877277679	0.49804576268177214	0.9916667168488283	0.11546109662408462	0.020975636411892987	0.006903437320233063	-
E	0.0139956339988373	-2.19980320644556	1.5231936819901	0.787282144596578	572.405861262851	270.422516640675	0.0879555096353144	0.425220292842088	1	0.571847830299617	6620000	161353	1449	10222	99	539	8538	0.00303083703809569	0.013959844256680135	0.07211733275732525	0.007581743863648215	0.04322775986204413	0.3606387201535007	0.005695264514456833	0.004402640835468182	0.0019146482972999302	-
E	0.0132464428609433	-2.20634857102863	0.754623020129806	0.37647059270785	704.484039863445	216.760386355542	0.966791028662506	0.542678790197971	1	0.635652643018133	8070000	193369	228	940	72	103	864	0.001558621935267191	0.0014028454033810465	0.003158492094694346	0.003975329109968592	0.004342179712457187	0.023885498998529826	0.005000028534039789	0.00048021425983044434	0.00008167954271396703	-
E	0.0234015267189775	-2.23947606853675	1.64041093300807	0.398270117583518	880.702558874397	473.952418969919	0.556233413730993	0.651902534079905	1	0.0736324996333835	5320000	116962	29	40	61	3	34	0.003515315961107723	-	0.0002464622580096401	0.0071527550815460635	-	0.0016309013680450013	0.017035159492816917	-	5.452929040938342e-6	-
E	0.0126955803843626	-2.0938871169641	1.8003345362504	0.670166319729919	399.409591429091	412.754712979815	0.074954353161182	0.120090384928719	1	0.333203900371984	1849126	55988	417	970	283	289	885	0.0670394914546887	0.021034382922921573	0.016199291187280748	0.12565095765254336	0.06838554803319517	0.10663673947742294	0.26267167017037313	0.010556428779549936	0.0005479291076230803	-
E	0.0232042692027185	-2.19384922181172	0.0333618538752347	0.319012480723185	758.916026834577	705.239718031979	0.628532375325079	0.54565691689255	1	0.0921143093547201	7430000	111176	33	19	72	1	17	0.0025074365401003087	-	-	0.005273286974680535	-	-	0.014274017156741071	-	-	-
E	0.0124349428111447	-2.14906933483931	1.65217609858652	0.274364073448009	268.273753727165	683.383272397368	0.984668503452369	0.647661620055512	1	0.428297514138897	5690000	187466	856	9568	164	350	7898	0.005821817622750689	0.015504389500278413	0.07290945648093537	0.014815156584437323	0.04359273941701352	0.38843085057055976	0.013042531353569356	0.0032836692198114615	0.00198986192884004	-
E	0.0267563758630714	-2.19999598126698	1.52777154947398	0.370832177496073	895.370366701584	509.507621736187	0.0571392782660993	0.366420833464193	1	0.98669502448567	7030000	210224	381	350	81	113	333	0.0019726704896475197	0.001576392580396288	0.0005959862535021554	0.005284198461017941	0.005086241397058264	0.00988155538574353	0.005709797445666425	0.00039399876210512814	0.000017098759778875612	-
E	0.0259255525728973	-2.06333437617772	1.65194520409577	0.474636292882739	559.329440517359	594.585154275318	0.526770613500283	0.708767204627424	1	0.201180579984609	4960000	145200	10	65	40	0	57	0.0018367170437339816	-	0.0005962225118755925	0.004752424132340388	-	0.003540445494867824	0.006612551648729147	-	0.00001350050993895104	-
E	0.0124770197959205	-2.06087690377406	1.03709827115443	0.21529130427221	389.380999061167	432.797847432131	0.485597421927721	0.250406144869029	1	0.0989407032815777	1376793	46908	674	765	207	435	731	0.025695685199646066	0.028834605255945132	0.010352899063331358	0.07080094690292438	0.08603182372368232	0.12419439326281757	0.09831855123518153	0.012555487963456648	0.00033403479086218806	-
E	0.0236121988694866	-2.20138959764991	0.489375506323881	0.0966316417963462	236.830753625647	261.379680913127	0.0806054752043934	0.462906238720162	1	0.908752957790959	8610000	223033	1924	1154	193	414	931	0.0035407278955082977	0.006838324603667133	0.003192907596912639	0.009311950968171823	0.017724348053590747	0.02167517450672102	0.010133081969904298	0.0016833507990180736	0.00009146414018258714	-
E	0.0156733576129211	-2.07154928813627	2.20473573046404	0.009168826012111	927.069084860243	172.140405841393	0.524113016342568	0.726903296251589	1	0.934394594953467	5745245	251677	1238	2385	256	569	1370	0.008476719528533575	0.02834319472024128	0.02008196220776285	0.02326276567802376	0.07055339674919571	0.06912948620169618	0.05004977298196013	0.007033724887606793	0.0006226676139328044	-
E	0.0166764396146713	-2.25320564634113	2.09345765425912	0.483961979003741	60.5019494584553	386.14129307005	0.147456150257234	0.706876245248782	1	0.157777319819346	5370000	129301	1520	7936	68	535	6684	0.0023456438442091736	0.020899885384889214	0.03009514283717918	0.0061760741500021445	0.06404129538036774	0.2623233676320084	0.009112132970771236	0.002361673768331498	0.000855742042981572	-
E	0.0116960577949719	-2.10916984430603	1.85192831074792	0.893661613817709	724.701216804938	269.498461676068	0.941374042294669	0.417968279199922	1	0.379862006155768	5720000	143508	229	1265	75	87	1200	0.003394901771044433	0.0024589602332053518	0.00492824244170818	0.00789629468816627	0.007047346542863404	0.0526523127718361	0.010115749158750579	0.0009229422626045864	0.00014190782482382568	-
E	0.0161327640176615	-2.08789862327942	1.04041593819424	0.427693680096244	534.92441215721	401.753621807313	0.178141971071973	0.164796714036317	1	0.263061600390401	2801351	79165	466	1582	251	267	1486	0.032123617650010323	0.013212389293945017	0.007994277674491622	0.06272705778636337	0.03792112747136647	0.10960905656838459	0.14074259646697015	0.006825288027547399	0.00026174528421319423	-
E	0.0148371039745913	-2.09541262528219	1.58515101626847	0.0481165123655209	117.753062618341	853.957181998442	0.322807006683789	0.266108866346823	1	0.396930103095421	5160000	199560	968	4744	266	357	3440	0.016832761602709335	0.01421175666307987	0.04024142351566718	0.03503116173915543	0.044949128077813004	0.18113900329958194	0.10547488567837854	0.00204151437159098	0.0012210897490693292	-
E	0.0252826233870643	-2.21354659144725	0.21147376954459	0.0108761164692801	762.999155019472	568.166839218772	0.726934006080931	0.330576029812935	1	0.996483270721853	9730000	199439	355	104	162	115	99	0.003332868232594142	0.0013431065072681053	0.00017393536545476054	0.007505263657765449	0.0036925120032372	0.0018934871457364014	0.017052757318866674	0.0003993865033007752	5.124225368317462e-6	-
E	0.0137291780897977	-2.15001008087668	1.04523246372706	0.269007670072764	820.773497763007	714.230581532096	0.914834128946694	0.383281058445288	1	0.903996441655813	8460000	270914	234	174	146	137	161	0.00374434984667764	0.0010063485017622871	0.0003252123115995636	0.008796086282924066	0.003409233219285002	0.0038522190095804393	0.012278201285467336	0.0003131789025117204	9.919884305904954e-6	-
E	0.0161299044114307	-2.07954382421965	0.726932128840879	0.967676090477799	175.889494520106	334.180445980149	0.329659181566264	0.550197417920334	1	0.242708712293748	6340000	105539	2084	8690	81	682	7861	0.0026334840599094977	0.018489704752959045	0.03113630684310788	0.00655429841686064	0.05336575563869329	0.2896417953897217	0.005221873267826131	0.004543788619551131	0.0008666317368765075	-
E	0.0192851387993032	-2.22291990058104	1.74004071434106	0.592591312380382	720.255905726319	540.93615528657	0.782246245510599	0.983750947996302	1	0.984430494310971	7680000	205816	111	118	56	41	96	0.0011208512350598435	0.0004920939788471159	0.0003736149972742441	0.003208308566116374	0.0016221756802267352	0.002875883911589357	0.005431155163493762	0.00015842919286218198	0.000010593061430313674	-
E	0.0118504912038563	-2.11006709381499	2.4522138153919	0.682246397015842	473.883128370979	761.60132339341	0.424889331178107	0.014371877460146	1	0.264479632709389	323685	9931	21	0	319	19	0	0.07607423649746185	-	-	0.34939060647447295	-	-	0.404414925832158	-	-	-
E	0.0261656139097316	-2.09307003650136	0.522345149807613	0.636644617893172	451.504067161366	608.562446920185	0.586886205229284	0.0691397796757691	1	0.367067765024643	1430972	27459	65	88	405	36	85	0.08287181215320666	0.0020852594822582298	0.0025183359997261712	0.17611163122878506	0.006767737750567317	0.01305398039742886	0.36537716564675526	0.0011532504127603526	0.00007830626829131891	-
E	0.0185861615288187	-2.23254770268507	0.0994003113555451	0.383317544233424	546.195089997042	212.576926383758	0.737629665559218	0.40453841907426	1	0.692552217058093	10410000	177180	799	3465	115	229	3038	0.001862290303682526	0.0021527794849215604	0.01358512422491817	0.0046115572915881	0.006558532397063802	0.0694284925149501	0.004998296096496361	0.0008470081106532974	0.0003435116100288659	-
E	0.0138143071610471	-2.09919640140456	1.02479609626204	0.254647143914081	532.022263333978	671.131731345827	0.534894381927373	0.0418069163962933	1	0.998587536419159	418257	14939	49	1	293	47	1	0.06398615126358548	-	-	0.25685205557698876	-	-	0.4974888481349361	-	-	-
E	0.0202366301570088	-2.26119560073873	1.99752893060835	0.572408287625041	759.918207661016	951.37814994845	0.683389237928246	0.272575492468977	1	0.734221923043833	6710000	167735	129	638	73	43	625	0.0020036585395876412	0.0010165686840669205	0.0023212618991619396	0.005099194382931738	0.002640360474483823	0.021376949511121474	0.006846311399122737	0.00037533635644463286	0.00006169352069375487	-
E	0.0163720146120639	-2.26109556573008	0.876469343809092	0.447427688430704	585.608729577977	265.132864474086	0.953072835452105	0.827566918269849	1	0.0620250367455881	5950000	109920	390	894	59	98	861	0.0024582454551279583	0.0019020311250002035	0.0016834229870506348	0.005356440784654717	0.005397826589175933	0.028424440961707983	0.01318745776567811	0.000590833557292331	0.00004542073300250238	-
E	0.0271721673346422	-2.2472516292644	1.94945975714089	0.121865379981283	36.7571801007855	501.171943408469	0.940705654057737	0.244484823021562	1	0.653433852764657	5670000	198834	14765	23932	69	187	7143	0.005228013725139025	0.013615504055619438	0.15880327033871935	0.009271013205020398	0.026778550611143873	0.43648458610917396	0.00804084601682592	0.0015771588231332915	0.003992572223400801	-
E	0.0200736274236032	-2.22135931865664	1.85931657008296	0.975945554328622	619.494862742513	127.578973869387	0.946038293725216	0.0839531565711162	1	0.469553134691665	4200930	60591	311	995	371	210	925	0.028025032994086544	0.013563831522535855	0.0037088874010424776	0.05749175696109255	0.043240131439959646	0.030697550724985707	0.08236781176767129	0.004994442337087661	0.00013468170111306435	-
E	0.0225231988176554	-2.19700375511631	2.91415861107363	0.373261625464036	978.896125627465	420.082275233515	0.247827814076516	0.899479711634495	1	0.154653534420198	4860000	139483	18	92	37	1	74	0.001641737941152589	-	0.0010616884541942973	0.004223461289588404	-	0.005020761365445456	0.007574261485067688	-	0.00002285269196724674	-
E	0.0125286084131676	-2.15879507227734	1.0532359961616	0.0468137654627334	135.7960863713	156.971810681522	0.0120997870082604	0.829451397347231	1	0.931825371972295	6281470	216500	3149	8537	152	1382	4443	0.004310036777287272	0.07570154157093859	0.05850021620647568	0.011328227887245995	0.1777652818405576	0.19003761407692776	0.015809872794079704	0.015234557473381347	0.0018605908601520018	-
E	0.0141280927185657	-2.10561722369034	1.96707623768725	0.899302014227072	100.176573752584	905.679138193808	0.188224347517476	0.493176736293886	1	0.749991346243739	6590000	186626	831	2704	89	113	2058	0.003137582399875257	0.005284368106690705	0.027378106294184953	0.007819027581002416	0.011597664512490304	0.1064651974529732	0.009421086671001395	0.0014443116602921853	0.000727695234753827	-
E	0.0160325175523956	-2.23503215571731	2.89450545642628	0.00696376193731751	150.322895737915	556.736012927015	0.0883509298968406	0.326437662764395	1	0.494263163322614	4630000	147360	415	3028	262	179	2636	0.012050587960598836	0.009074986881181964	0.023110081296229535	0.02937801413504998	0.029177313958107787	0.1373936912995012	0.05376267121640963	0.0018997196536993564	0.0006815365421294871	-
E	0.0215952565937804	-2.1407813999579	1.86711365711174	0.730372704626514	756.98425248941	202.539334071734	0.0319279756502908	0.286398582118647	1	0.0867126432979788	5050000	119693	2227	14792	161	936	13325	0.007847803555188215	0.03546243211288412	0.06778677874756887	0.018632700351854124	0.09721351758406586	0.6647922943152867	0.01689296137949751	0.008541331704157034	0.00202202190253623	-
E	0.0183554965903648	-2.15243425824602	1.9637103968666	0.60177360926431	385.872245358392	948.910138998063	0.703261484820587	0.27784767377879	1	0.894162612894412	1700000	54071	181	202	39	85	176	0.005555422225662955	0.0056408561072762	0.0026115995052754136	0.013208549852464144	0.015529536048927811	0.026108780466894868	0.01490708666002648	0.0020074902633783636	0.00007805554097303182	-
E	0.0217160565282344	-2.22920886298481	2.9040661574762	0.124601713222834	807.344324047818	801.053922487835	0.866725730443711	0.529826845568454	1	0.65577177447544	1360000	47255	10	130	19	3	122	0.0020147737693684813	-	0.003756225747100191	0.00613612387725135	-	0.024619208985329877	0.0077964185699936645	-	0.00009330469667267956	-
E	0.0287616516498034	-2.0691909859657	1.03219935809671	0.865887215582379	868.360630230882	577.248218431844	0.0183786844922693	0.593428704172755	1	0.305835846493906	5710000	91106	13	44	47	1	35	0.0023704936842139	-	0.00027949609012867894	0.005271506145052503	-	0.0017532132356329843	0.0063875470988032125	-	6.766471709644772e-6	-
E	0.0169598339870325	-2.11979252644699	2.92135297934732	0.294773981816075	723.832182804507	448.032179658458	0.812108371580351	0.589877934129898	1	0.843840807781525	1430000	61842	37	83	24	19	69	0.0030301806285424403	0.0009014555040695269	0.0026771834736445156	0.008597260273874679	0.0036271743942145338	0.01482897482421566	0.009418578746676566	0.00018540477250309688	0.00007671251168697432	-
E	0.0117267473819783	-2.17399838490298	1.40103402132146	0.356227593717637	174.338544991414	988.093762128724	0.0628239011582181	0.395574925844389	1	0.140680552364188	1120000	29708	59	143	28	25	138	0.007323448206870903	0.0014975142018364633	0.0009000490506749652	0.016080643731199364	0.004325280400218474	0.026901556391374377	0.03415827618784755	0.0007085579175234117	0.0000261238847957201	-
E	0.0177765550380842	-2.1172543943329	1.56966852259422	0.584203702310649	718.690967008968	146.935373112893	0.0501326054474376	0.466009467718255	1	0.928110796456124	1710000	60190	985	1984	46	252	1193	0.007343933928546644	0.04091279317097298	0.05850586362731453	0.01690531566790261	0.09473170641654054	0.21174651380741788	0.012751378944270118	0.010341733069273601	0.0017940796037214947	-
E	0.024840386690863	-2.19362563163093	0.394649687005455	0.57221999865568	488.828216531779	767.278255153389	0.29611903621911	0.259511660755461	1	0.290044660465206	1630000	25255	11	19	25	1	17	0.0038211054029943336	-	-	0.008439284664590962	-	-	0.012503282735957813	-	-	-
E	0.0161083844813503	-2.26182737812503	1.2470769026774	0.0401948520709432	926.861227732402	665.182964892889	0.99937684283838	0.0445673511936242	1	0.182429593401849	299957	7980	24	0	327	23	0	0.07366623710865745	-	-	0.3363291989318855	-	-	0.6387345856548655	-	-	-
E	0.0164683692357119	-2.08942722924099	0.642725741425139	0.672485550255626	266.483176735072	871.768631244752	0.69102330623997	0.248504298155108	1	0.94257403941473	2160000	56853	604	299	52	252	269	0.008028994122032167	0.014866722266732179	0.004503015870980803	0.015835303453653936	0.0387428772579322	0.029673943267126083	0.019918133046806178	0.005907965906977135	0.0001406418638398004	-
E	0.0127212341741443	-2.16273524113235	2.6843867165442	0.911068227240666	704.905310947055	112.997227847256	0.0559103226385744	0.300124116240529	1	0.179467743369841	1130000	30538	1453	7182	23	760	5380	0.00647837230963839	0.13724874419353314	0.19460612460017554	0.014183339915031607	0.40019453182019576	1.2801494206002275	0.015407676094334329	0.018481366521720607	0.005923695698542479	-
E	0.0171603295820805	-2.12211199281634	2.17992638512612	0.0294433166201706	575.41172609158	114.325087137662	0.478788301752175	0.264695779010136	1	0.976046590197249	1550000	67646	691	1240	260	268	703	0.0933274979050377	0.04468033313958602	0.03149579816831123	0.16271531772661119	0.1243546229780276	0.10460768052644506	0.360893857107179	0.013182204573681654	0.0010587615755866765	-
E	0.012336791435146	-2.09912218107484	1.20548540608038	0.220816977747081	134.968389511798	372.209082881479	0.891188721067941	0.642246024318954	1	0.277671891492162	1070000	37272	959	4071	37	405	2940	0.009957549815262656	0.08131014774760438	0.13562813487160563	0.02187340393436336	0.2285613124421733	0.7065161696244173	0.027267642823774554	0.0114627485351157	0.004005529202953996	-
E	0.014195354979013	-2.1403635204865	1.58725769223407	0.0670641713854003	756.090060156339	440.836623668286	0.890517291060384	0.514700503772463	1	0.654156524102987	1550000	55517	29	188	46	16	171	0.005060258800821786	0.0007141988750550039	0.004136279040567505	0.014444019007993714	0.003210272290013485	0.02866204887566335	0.015840350791691507	0.0002036193611824791	0.00011396901408070614	-
E	0.0233040379578064	-2.26560880380191	1.50624362855714	0.55393829071313	278.798941140856	28.0228031268912	0.329568887529192	0.0811446297290352	1	0.998165441130503	950978	28475	3325	465	356	340	94	0.11611414965575274	0.0853486083421632	0.005814941005506741	0.24180530218680296	0.18295545384813394	0.012640816623561466	0.3083540516927608	0.01587691010894695	0.00021844258780347642	-
E	0.0198450985746317	-2.1258703740522	0.67057118844388	0.0403104890636321	586.762813737849	468.427319169503	0.956920971173695	0.307035245586693	1	0.600966088635317	1680000	48856	52	339	46	19	323	0.005010903291399767	0.00250381653065198	0.004287398186921368	0.012783945410442935	0.007986531251588873	0.03931292093598596	0.016340082752794156	0.0007708339305515073	0.0001232552360270288	-
E	0.0213265464579989	-2.22059579750047	0.73967952467531	0.686724618357371	319.592306166861	609.842930888622	0.818268528021576	0.369072487091596	1	0.422827448350837	1440000	25186	161	1058	30	47	973	0.004232136202536504	0.005145247067123882	0.018557382152697893	0.010018658079165464	0.013550873547295028	0.15212358671728396	0.009692247460882791	0.0019755976867341664	0.0005134152253066514	-
E	0.0146105192617249	-2.20969185146334	0.058253479825531	0.210553809395908	276.142468527937	335.116730677864	0.0215116533184627	0.520851689671563	1	0.0755603898451227	1110000	20219	509	501	40	202	465	0.0074219622480804145	0.0170396723326916	0.00879871457609864	0.01734057125042161	0.0497772769139484	0.08393795287611727	0.036723675073016555	0.00568476974745686	0.0002560912713784035	-
E	0.0137360687122881	-2.06426232446855	0.607808222656828	0.75149047645095	251.261463701091	267.799299362256	0.459204255698097	0.705017777413286	1	0.252887414648519	950000	21445	337	1242	18	93	1141	0.0034062930505553927	0.018677081794068733	0.037794208277902426	0.008822423286086767	0.04803186821120749	0.28720737523579204	0.006645636830793948	0.005030282628114608	0.0010323648172389072	-
E	0.0253064870391267	-2.25625032949505	2.75428167568273	0.89796037074758	673.91750411327	200.547063218398	0.888427349689991	0.668078252071805	1	0.0278620076118941	570000	8079	2	14	4	0	10	0.0034018445767687224	-	-	0.006197437390571768	-	-	0.01039476610625086	-	-	-
E	0.0196255586389192	-2.18604528843614	0.88695495435109	0.223284745709737	202.799177524994	739.360518061741	0.950133178264416	0.29107695809461	1	0.808231722399256	970000	28562	223	507	42	55	348	0.010031560803411107	0.009687009795090106	0.02010153450346937	0.02315041040396056	0.02440976488605786	0.08649941928145638	0.015233921458135118	0.003607038953117523	0.0006246686276620433	-
E	0.0277809230842738	-2.22234519665349	0.654963474856707	0.218772889274437	699.401777103091	33.4939257674272	0.02880626024821	0.366711230699114	1	0.362970148080251	690000	17792	1385	2857	2	2	470	0.0005198242646404565	0.002956787680330764	0.1230538380658834	0.0013711991663654971	0.004798654278120932	0.22533296775478445	0.0012404950521509768	0.00016402470529858145	0.0038766275099196435	-
E	0.0178258425682987	-2.15642593764926	1.96047003144439	0.00939962129387695	781.294450313617	543.171845945952	0.946717493292539	0.914459013380348	1	0.420099650581115	550000	18722	0	37	4	0	32	0.0012134715724271634	-	0.0031798971837970627	0.0036703592811785676	-	0.017774829661528466	0.004701591519521642	-	0.00008086185787244932	-
E	0.0200357120645594	-2.23557757228625	2.74356016540489	0.397674690664136	318.88529521089	286.778227309764	0.103281576792263	0.213163494638611	1	0.92451416432111	2160000	73318	427	882	131	173	714	0.020933773701659563	0.014573821289189383	0.016923021550810935	0.041530174813647514	0.03988955481282329	0.08184926274564833	0.04507462150639121	0.0040010172053917175	0.0005427100537301565	-
E	0.0181023012366415	-2.10737862909826	2.83173876878146	0.622823095230824	533.779793857924	963.627710529568	0.76175398065466	0.599535406977733	1	0.783023319658518	1750000	64228	50	170	25	23	152	0.0021036309612530372	0.002048985065103193	0.0037920942585599224	0.006475068779155713	0.006513072730330745	0.024751027259554782	0.008871961266408542	0.0006111893280114953	0.00010579923115446605	-
E	0.0238610403879335	-2.15711612353945	1.87424694097407	0.130763778380544	689.298378248381	676.850365016971	0.0893085741721151	0.71415080812827	1	0.202234256088559	1400000	45725	2	12	19	2	11	0.003003009248074286	-	-	0.007487285192791435	-	-	0.022681067379139837	-	-	-
E	0.0174031526247092	-2.1489179185403	1.80972992535594	0.189856785068283	487.277989258807	29.7779083530862	0.972301416082956	0.894783961852863	1	0.592523117886465	1560000	55554	119	738	20	24	605	0.0018299308821800445	0.0019078605073348613	0.02350764591792491	0.005525994698502222	0.006381640674998539	0.11595291815520026	0.006372780424920265	0.0004239572770966245	0.0005927250485942387	-
E	0.0249645353336312	-2.13234798291776	2.28499627395061	0.45588973095165	692.84346695742	852.513717271865	0.934581616704563	0.800069001095121	1	0.583644398564921	1440000	47507	5	2	13	3	1	0.0005927760616085503	-	-	0.002961542044726048	-	-	0.0025318344299795044	-	-	-
E	0.0299398299511192	-2.16399462067386	1.34063097336234	0.828567591382001	437.266319355459	688.127907740064	0.271958398883264	0.262659250875632	1	0.740270751951726	2220000	40157	34	41	35	6	37	0.004243913359559564	-	0.0012023314570472632	0.009855861946790292	-	0.005049797592227701	0.012083208152201843	-	0.00002949001220591721	-
E	0.0226975186104352	-2.14244341253387	2.26809052003115	0.214682246973577	124.418339615225	910.57799254131	0.863863094357555	0.668052356041681	1	0.11645820967798	1330000	46603	286	974	22	10	417	0.00771177332533761	0.001182745421242967	0.054013605726849025	0.014844624752150088	0.0032279844371488763	0.14311792642740642	0.061200364884033236	0.0002524941691093566	0.0012479190135851147	-
E	0.017244013388288	-2.13067183428322	2.72169208310303	0.0341547325629143	884.716422829086	427.360615665418	0.913467234819514	0.301718878982303	1	0.483723306022043	1490000	59180	20	207	54	9	195	0.009601625298846842	0.0011916903301871769	0.003931007868070628	0.02226913445357552	0.005294502107867115	0.02931148883555237	0.047786273697271724	0.0005040844589360453	0.00011994710466431576	-
E	0.018094051760442	-2.25194170389826	0.428825690646363	0.596402892429335	426.573687181168	793.572796585511	0.0486580804638521	0.68168589226843	1	0.122867626088571	1900000	26793	41	114	5	11	112	0.0005971904792558198	0.0004234907853795052	0.00032208960188394265	0.0013918128594273475	0.0012592258970422774	0.010783354222981512	0.002498336552588378	0.00014864046545230326	8.754318504477854e-6	-
E	0.0288885792489233	-2.24861019188956	0.112635734599756	0.851188147540046	511.491349740069	72.4895095255782	0.677910556789037	0.755537191532969	1	0.223849048768727	2040000	16158	205	245	12	0	63	0.0005741883489170799	-	0.0037322357178966132	0.0018804538665563668	-	0.009386689509641428	0.0013458259077334719	-	0.00009971660828053548	-
E	0.0167223643250704	-2.17406536051682	1.43359917189426	0.934827505398754	598.387308392439	267.606328673271	0.077640526168679	0.408565187751233	1	0.978396013043685	2090000	45281	500	793	35	181	638	0.0042915476686555655	0.015888912692609062	0.014460104582627512	0.009612560627740309	0.040408185190168484	0.07790153313793091	0.01081511636883437	0.004514046164023475	0.00043300231417261955	-
E	0.0125043401185798	-2.18946818842002	1.44465647400055	0.998648717704153	745.479752013743	95.5240637559918	0.368714401327537	0.288027466637015	1	0.709252294564585	2070000	45808	1301	5602	28	322	4145	0.0046715376805203735	0.044555319221624826	0.18737056526860343	0.00958033735007549	0.10559143882440283	0.6543687975281016	0.009162819070335134	0.011381417408504742	0.0048987020331962994	-
E	0.0120350133697683	-2.19304144343472	0.35237903272261	0.155332558543318	851.536934579265	192.880205143428	0.182790889032887	0.867257125549965	1	0.0759853520283045	1690000	40206	1692	1578	87	553	1352	0.010022634796011693	0.037919497304599405	0.020930008204278486	0.023875831417693148	0.10943810317036286	0.15757673683224863	0.054513613933971854	0.009849880280818873	0.0006117063242890076	-
E	0.0127065534649225	-2.06177378349504	1.04360766350282	0.422813211921426	436.911676667435	384.750459967048	0.0906685620510004	0.408527002338591	1	0.467605383207427	1660000	53251	247	1117	55	98	982	0.007177382489986426	0.009292388996481275	0.02742172759870486	0.017857275106803593	0.02542036845097485	0.15941678669410655	0.017438259672509233	0.0033829099604766088	0.0007706243534620885	-
E	0.0276590743623785	-2.22746037451106	2.5537246902306	0.545015757382398	648.147388996982	613.323828628527	0.874881384170749	0.637395415522899	1	0.546197566348589	1550000	40811	1	12	7	0	6	0.0007593286216013122	-	-	0.0019894970081674483	-	-	0.0026439014970363653	-	-	-
E	0.0282656749610555	-2.19856775046794	1.23107424324699	0.0554173598826004	773.580407689934	975.378548689331	0.9043970709779	0.523986338907566	1	0.374871696007446	1570000	44486	3	6	14	0	6	0.002390412525632929	-	-	0.0055731014064408875	-	-	0.010368357883545268	-	-	-
E	0.028057625423903	-2.06551243404816	0.239909725698872	0.750298402717323	595.881199352206	612.601500289852	0.218664349054016	0.470371529395184	1	0.991900262018703	2490000	43588	35	31	23	10	30	0.0019371165354266715	-	0.00015752571559352174	0.0047851086840142824	-	0.0026602041454087907	0.00586673547156227	-	4.141601159018434e-6	-
E	0.0150890079819198	-2.12773394397021	1.73904979509535	0.0692408987111897	129.37635641255	73.9913640091991	0.179728354303954	0.934735116720223	1	0.946195344850054	1950000	85055	2030	6937	42	378	2070	0.0024578813218471443	0.11007637543793938	0.12160546947064438	0.008571907990492617	0.23329321166273456	0.34816172609881335	0.014521105159725085	0.018362173618650078	0.004025608663035218	-
E	0.0164609068550207	-2.17706789942481	0.691610557900646	0.482513983606747	253.042050612699	159.848396178024	0.915423488304427	0.961094225873548	1	0.585018915312581	2130000	50268	406	2831	23	97	2189	0.001614734356962666	0.009270635881094138	0.06980214844476487	0.004436275673414627	0.023578089600736808	0.29789666602916537	0.005325127552638794	0.002597430338887761	0.0017269901589404802	-
E	0.0156883390188064	-2.1238028929803	0.360374516359698	0.0483791219463932	467.129439128392	424.51007761176	0.778748661556449	0.638211975210748	1	0.617791477088339	2120000	55983	72	599	31	27	525	0.0026457314268184913	0.001992412069783481	0.013123015454856309	0.0068883370775427374	0.006375543827174779	0.0649922553468731	0.008984453688583409	0.0003734496944766417	0.0003387406622044771	-
E	0.0282297706412125	-2.23951587684023	2.68143858331825	0.568792322530879	343.379064488182	178.867272127366	0.587433586185298	0.281037596000825	1	0.22546881269249	1170000	27788	52	508	28	10	381	0.005016936897532631	0.001074676759837848	0.015740458848784913	0.012764730590572497	0.0030838035481260285	0.0908456960522446	0.011188960050591468	0.000314532257889281	0.00039248899404569084	-
E	0.0152310606348917	-2.2438555439485	0.72663210409646	0.599925663578251	468.06119041473	584.053840619415	0.573378444001968	0.588577485608628	1	0.331002302634658	2050000	36256	88	562	15	25	536	0.0015496781281290515	0.0011443020856576021	0.0053615688707569055	0.0036198838157462158	0.003675837387107579	0.054001372358432276	0.0044322616175875	0.00043466017894535616	0.00014964151224674586	-
E	0.0163786213889523	-2.09912877535986	0.589499878379101	0.470739185017404	180.729915534634	133.328161379044	0.602865156044317	0.564653944250846	1	0.64016277516675	3490000	96367	1786	10893	54	406	7972	0.003780455576602948	0.030269962329405542	0.18732618443379953	0.008715321041426485	0.07845617665016566	0.709542748112125	0.0064891255179126365	0.00837834510637445	0.004812504068920975	-
E	0.0135820008445879	-2.10239645356826	2.06853654662504	0.984460372370176	408.027326792997	595.774132379251	0.17685615777809	0.504332835406696	1	0.968027592158613	3360000	86976	148	373	44	70	337	0.0032909459041331225	0.003743794059840993	0.003478201700575197	0.007614593649633764	0.010753750147204475	0.026087965530673166	0.009463782791461185	0.0010538555907392798	0.00010465505947595555	-
E	0.0259984520545141	-2.08736896287601	0.907264035803578	0.378959036001358	253.195552641294	61.9523838102829	0.205389581567431	0.775604987910565	1	0.710850964360056	3000000	101088	2635	2949	31	57	489	0.0020916399849627335	0.003970840615836926	0.04146361214429376	0.005327334638333181	0.00908607870919954	0.08656919304567619	0.006524052737874958	0.0008498982014025048	0.0009658203967725902	-
E	0.0258205358474315	-2.08770028670145	2.56686568505764	0.190886910353779	583.527839893087	798.742302336255	0.852022835140929	0.168448111433161	1	0.787265649665507	2600000	114364	285	138	85	119	130	0.008975902337919733	0.00443386655112932	0.0017624227447225818	0.020941179574349118	0.015546733564512763	0.012485237610069078	0.04563624825051238	0.0012896234780576993	0.00005587044640858384	-
E	0.02656204428019	-2.16837375593465	1.19258516178295	0.0656684449911076	829.577483042527	624.02318382949	0.241009004031532	0.786956868822717	1	0.187978801133724	2370000	70896	6	13	23	0	12	0.0027107510847330938	-	-	0.006041366979754401	-	-	0.02791063428854895	-	-	-
E	0.0202939474205244	-2.08337434047979	0.981908349757816	0.48112247086463	161.277439572508	800.569971978508	0.273455712578382	0.218678125280061	1	0.686419211776915	3410000	103182	580	1521	88	161	1342	0.006959191786307386	0.010412345471533635	0.014926878294803618	0.015517360588140548	0.02576656011077963	0.09640778381975226	0.023016137022350752	0.00410630038378298	0.00041383396996806714	-
E	0.020182243645633	-2.26655686413695	1.42718009736636	0.115825737016163	978.256110504496	589.006952571541	0.53638541642934	0.745841615894232	1	0.0730807992690714	2520000	66364	65	207	60	15	204	0.008754775004309701	0.0013160080129880837	0.0007928952935772958	0.016864744314992172	0.002925855785396321	0.016648455202144804	0.10669932165615624	0.0004794366244263611	0.000021998195627097944	-
E	0.0260871050170985	-2.12334761722509	0.407141202656881	0.548358225446211	722.844350076059	114.141150250912	0.552611676954292	0.814725145414105	1	0.38050825439025	3240000	61616	238	298	18	7	109	0.0015898695758670399	0.000184833549301134	0.0036079976321594467	0.0034741321702443494	0.0005943202764674424	0.011446336187679188	0.0036139012292960666	0.00006335988151177529	0.00009170735056307825	-
E	0.0113279157823447	-2.12713493843205	0.601340137862557	0.213305825079363	312.550263742551	501.438279417581	0.820101140649733	0.705119042545395	1	0.829159748770195	2550000	77129	420	596	49	216	470	0.002979452406085276	0.009781962662238219	0.008370542890645124	0.008344101475204096	0.0288810519566008	0.04349493988221814	0.009338543599630397	0.0024309174531905687	0.0002614778577474816	-
E	0.0153663633635425	-2.23398394628588	0.730605880715771	0.814444243597588	66.93061103649	391.195292985092	0.401756995230187	0.711790755854263	1	0.874054968317218	2570000	53121	1370	2124	24	207	1202	0.0014692910102645097	0.02037035366112033	0.025564524472252555	0.004006849713654181	0.04971210875231748	0.09425283314128059	0.003641558660880357	0.0035611684967114545	0.0008477283949101769	-
E	0.0210880511445605	-2.25011767939301	2.03044622432018	0.956253577496913	872.168467359842	915.560902521417	0.239329258434005	0.940286454621248	1	0.731341727683898	1900000	27491	2	54	12	1	51	0.0009107440519503803	-	0.0012412175217800991	0.0026611783155862847	-	0.007366635146267027	0.0030821401304116955	-	0.00002802406813282658	-
E	0.0190407414728228	-2.06447505487615	1.77841873393527	0.123526601367796	682.548859738951	975.555453613868	0.579036964746152	0.465532390264567	1	0.772401653425611	1740000	75613	30	38	28	21	33	0.002859747841311245	-	0.0005148316080012002	0.00798162495629486	-	0.005034581834188567	0.008904208401253454	-	0.00001442886687151656	-
E	0.023704187680002	-2.0736327767164	2.34290154426278	0.858974089050793	608.355049499821	559.756999771164	0.0980856196209956	0.382814036442117	1	0.96690774273435	1580000	42106	30	71	32	11	66	0.004948456353196341	-	0.0010533934876638727	0.011854053107066392	-	0.011150329988241975	0.015354011240609316	-	0.000028923686833001037	-
E	0.0292886306531466	-2.07982411277929	2.14829604448026	0.946983617677287	705.843321418733	29.5053276971693	0.92372258019472	0.57320258603114	1	0.751128302237539	1500000	29031	121	55	13	3	16	0.002130433264668761	-	0.0009394940982713701	0.00517305536844257	-	0.003056995425271097	0.00654930421072538	-	0.000024799018124091116	-
E	0.0147925804251938	-2.16239999703636	0.100046920337157	0.164385336034488	473.384333654963	922.950750173339	0.743806887014536	0.874394905744669	1	0.866104197560745	2870000	64357	73	96	23	27	73	0.0015899725022613727	0.0009036092404559175	0.0011001312146208554	0.0037654653729691395	0.002646052278655116	0.005706459191314299	0.006272945349826955	0.00027454775503924086	0.00003424875967334576	-
E	0.0120119579777935	-2.06890754748572	2.59097605105919	0.235158752286974	157.65968887343	527.653202977735	0.580886111516904	0.61847454230158	1	0.244904314870858	1020000	43335	373	2702	39	154	2146	0.01288575203833652	0.026757392518636885	0.0895892369510171	0.027798268450791648	0.08703948912046161	0.5985892375863762	0.05911464650414422	0.004453460673659372	0.0025979991624691065	-
E	0.0239400472360738	-2.13846006726992	1.6818229602843	0.324380949973762	93.5810378161506	987.380123195347	0.926302198151511	0.496243259265615	1	0.841401364230904	1510000	57463	1563	1228	21	64	592	0.0030259168110734753	0.010479800499588892	0.02583954207204984	0.007748313518328166	0.023337752803500023	0.10278413160195565	0.005555901634726949	0.0026364003412325796	0.0006862755951947675	-
E	0.0245018228036757	-2.10732995026565	1.93082835213259	0.747534273359467	423.36158269066	694.043323271625	0.529399815557561	0.961416627179364	1	0.533880775430177	1310000	33470	3	11	7	1	8	0.0010817766761815717	-	-	0.003030661873082181	-	-	0.003400506275540433	-	-	-
E	0.0143101427348882	-2.16223617622054	1.39324981846943	0.694774618946308	701.449270120555	739.585135087328	0.668439091004373	0.0420880982954337	1	0.568612117906177	771614	19786	107	15	323	91	14	0.05923261508073816	0.004810818822256997	-	0.18096788766528962	0.02348756426957303	-	0.309456266246067	0.002528423209076327	-	-
E	0.0248058312104061	-2.10717863766134	2.92065850597483	0.841410768889279	272.265971340047	207.973085703966	0.34750056185495	0.276086168353718	1	0.851683144787671	1670000	47680	390	632	36	83	527	0.005562085456326848	0.006067687929088781	0.015904414511035872	0.013364385427335848	0.017461253286536353	0.08977555281686213	0.011095420106893112	0.0015405938652455502	0.0004585102405539707	-
E	0.0299678118835749	-2.24014056491194	1.59174900313974	0.383018550611308	92.7206746543803	529.615820200195	0.271076889719566	0.398070300163223	1	0.827014025995929	2110000	59264	578	302	26	47	198	0.0025191971556478977	0.004097806770690446	0.002510130232908963	0.006202863166374271	0.009663267675287383	0.018995295365160213	0.0074198797866972584	0.0010337655839340173	0.0000698204951695569	-
E	0.0273332779743952	-2.10318925333268	0.419937326919708	0.147419929988157	102.24304907333	565.13002121071	0.440213145986093	0.0396169421368135	1	0.465102301882133	300555	8180	82	52	355	51	48	0.1868572672920023	0.024752093889037492	0.005110860000922917	0.5210731985234286	0.06796374271925083	0.026754112795628105	1.5170693963205797	0.007128934650640144	0.00018079368438279886	-
E	0.017151278943314	-2.123011635445	2.1622708076091	0.465853270960206	681.769315958412	450.183228734136	0.576085894507699	0.950627828096852	1	0.28852401724253	1490000	47150	13	378	8	4	366	0.0014122051374324267	-	0.004095069959081259	0.0036174480051423797	-	0.06129533561888304	0.0063910236830944794	-	0.00010564694210207875	-
E	0.0232196041934964	-2.0714996624597	2.72599630654776	0.232911384712654	705.000022022489	779.938917922532	0.545599343358198	0.955255722794892	1	0.437580455387504	1370000	56327	2	2	18	1	1	0.0009662940657859951	-	-	0.004046845234846606	-	-	0.007614633987530475	-	-	-
